Simple, Light, Yet Formally Verified, Global Common Subexpression Elimination and Loop-Invariant Code Motion

We present an approach for implementing a formally certified loop-invariant code motion optimization by composing an unrolling pass and a formally certified yet efficient global subexpression elimination.This approach is lightweight: each pass comes with a simple and independent proof of correctness.Experiments show the approach significantly narrows the performance gap between the CompCert certified compiler and state-of-the-art optimizing compilers.Our static analysis employs an efficient yet verified hashed set structure, resulting in fast compilation.

==> benchmark_data/filesizes_aarch64.csv <==
./verimag/complex/obj/complex_mat.ccomp.nossa.cse3.o 5008 5360
./verimag/quicksort/obj/quicksort.ccomp.nossa.cse3.o 1576 1704
./verimag/quicksort/obj/quicksort_run.ccomp.nossa.cse3.o 1712 1712
./verimag/genann/obj/example4shorter.ccomp.nossa.cse3.o 7032 7680
./verimag/genann/obj/genann.ccomp.nossa.cse3.o 7896 8760
./verimag/zlib-1.2.11/obj/gzwrite.ccomp.nossa.cse3.o 7024 7352
./verimag/zlib-1.2.11/obj/gzlib.ccomp.nossa.cse3.o 6000 6000
./verimag/zlib-1.2.11/obj/trees.ccomp.nossa.cse3.o 13592 14192
./verimag/zlib-1.2.11/obj/inftrees.ccomp.nossa.cse3.o 2752 3056
./verimag/zlib-1.2.11/obj/zutil.ccomp.nossa.cse3.o 2376 2376
./verimag/zlib-1.2.11/obj/adler32.ccomp.nossa.cse3.o 2000 2064
./verimag/zlib-1.2.11/obj/inffast.ccomp.nossa.cse3.o 2616 3112
./verimag/zlib-1.2.11/obj/gzclose.ccomp.nossa.cse3.o 984 984
./verimag/zlib-1.2.11/obj/inflate.ccomp.nossa.cse3.o 17784 19544
./verimag/zlib-1.2.11/obj/minigzip.ccomp.nossa.cse3.o 9552 10280
./verimag/zlib-1.2.11/obj/deflate.ccomp.nossa.cse3.o 20360 20928
./verimag/zlib-1.2.11/obj/gzread.ccomp.nossa.cse3.o 7544 8064
./verimag/zlib-1.2.11/obj/uncompr.ccomp.nossa.cse3.o 1720 1832
./verimag/zlib-1.2.11/obj/infback.ccomp.nossa.cse3.o 9592 10952
./verimag/zlib-1.2.11/obj/compress.ccomp.nossa.cse3.o 1656 1760
./verimag/zlib-1.2.11/obj/crc32.ccomp.nossa.cse3.o 12528 13104
./verimag/too_slow/obj/memset_from_bitsliced-aes.ccomp.nossa.cse3.o 2152 2096
./verimag/lustrev6-convertible-en-2cgc/obj/convertible_main_loop.ccomp.nossa.cse3.o 3008 3384
./verimag/lustrev6-convertible-en-2cgc/obj/lustre_consts.ccomp.nossa.cse3.o 656 656
./verimag/lustrev6-convertible-en-2cgc/obj/convertible_main.ccomp.nossa.cse3.o 11720 11728
./verimag/binary_search/obj/binary_search.ccomp.nossa.cse3.o 2984 3232
./verimag/heptagon_radio_transmitter/obj/_main.ccomp.nossa.cse3.o 1944 1968
./verimag/heptagon_radio_transmitter/obj/radiotrans_controller_types.ccomp.nossa.cse3.o 656 656
./verimag/heptagon_radio_transmitter/obj/radiotrans.ccomp.nossa.cse3.o 2896 2896
./verimag/heptagon_radio_transmitter/obj/radiotrans_types.ccomp.nossa.cse3.o 5648 5648
./verimag/heptagon_radio_transmitter/obj/radiotrans_controller.ccomp.nossa.cse3.o 1144 1144
./verimag/lustrev4_lv6-en-2cgc_heater_control/obj/heater_control_heater_control.ccomp.nossa.cse3.o 1568 1568
./verimag/lustrev4_lv6-en-2cgc_heater_control/obj/lustre_consts.ccomp.nossa.cse3.o 656 656
./verimag/lustrev4_lv6-en-2cgc_heater_control/obj/heater_control_heater_control_loop.ccomp.nossa.cse3.o 2600 2840
./verimag/picosat-965/obj/main.ccomp.nossa.cse3.o 1176 1176
./verimag/picosat-965/obj/version.ccomp.nossa.cse3.o 1264 1264
./verimag/picosat-965/obj/app.ccomp.nossa.cse3.o 39112 41064
./verimag/picosat-965/obj/picosat.ccomp.nossa.cse3.o 87800 95032
./verimag/number_theoretic_transform/obj/ntt.ccomp.nossa.cse3.o 3200 3272
./verimag/lustrev4_lustrec_heater_control/obj/heater_control_main.ccomp.nossa.cse3.o 2104 2184
./verimag/lustrev4_lustrec_heater_control/obj/heater_control.ccomp.nossa.cse3.o 3184 3184
./verimag/sha-2/obj/sha-256_run.ccomp.nossa.cse3.o 8552 8616
./verimag/sha-2/obj/sha-256.ccomp.nossa.cse3.o 2440 2552
./verimag/bitsliced-aes/obj/main.ccomp.nossa.cse3.o 1216 1216
./verimag/bitsliced-aes/obj/key_schedule.ccomp.nossa.cse3.o 1560 1648
./verimag/bitsliced-aes/obj/bs.ccomp.nossa.cse3.o 11384 11776
./verimag/bitsliced-aes/obj/aes.ccomp.nossa.cse3.o 2560 3224
./verimag/bitsliced-aes/obj/utils.ccomp.nossa.cse3.o 2104 2472
./verimag/bitsliced-aes/obj/tests/tests.ccomp.nossa.cse3.o 5504 5504
./verimag/tacle-bench-powerwindow/obj/powerwindow_inputs.ccomp.nossa.cse3.o 23960 23960
./verimag/tacle-bench-powerwindow/obj/wcclib.ccomp.nossa.cse3.o 768 792
./verimag/tacle-bench-powerwindow/obj/powerwindow_const_params.ccomp.nossa.cse3.o 832 832
./verimag/tacle-bench-powerwindow/obj/powerwindow_PW_Control_PSG_BackR.ccomp.nossa.cse3.o 5048 5048
./verimag/tacle-bench-powerwindow/obj/powerwindow_PW_Control_DRV.ccomp.nossa.cse3.o 8616 8616
./verimag/tacle-bench-powerwindow/obj/powerwindow_controlexclusion.ccomp.nossa.cse3.o 1120 1120
./verimag/tacle-bench-powerwindow/obj/powerwindow_PW_Control_PSG_Front.ccomp.nossa.cse3.o 5048 5048
./verimag/tacle-bench-powerwindow/obj/powerwindow_powerwindow_control.ccomp.nossa.cse3.o 2952 2952
./verimag/tacle-bench-powerwindow/obj/powerwindow_PW_Control_PSG_BackL.ccomp.nossa.cse3.o 5048 5048
./verimag/tacle-bench-powerwindow/obj/powerwindow_debounce.ccomp.nossa.cse3.o 1672 1672
./verimag/tacle-bench-powerwindow/obj/powerwindow.ccomp.nossa.cse3.o 17960 18496
./verimag/jpeg-6b/obj/jddctmgr.ccomp.nossa.cse3.o 2832 3008
./verimag/jpeg-6b/obj/jcmaster.ccomp.nossa.cse3.o 5576 6104
./verimag/jpeg-6b/obj/jccolor.ccomp.nossa.cse3.o 4120 4280
./verimag/jpeg-6b/obj/jcapimin.ccomp.nossa.cse3.o 2992 3240
./verimag/jpeg-6b/obj/jfdctfst.ccomp.nossa.cse3.o 1320 1320
./verimag/jpeg-6b/obj/jchuff.ccomp.nossa.cse3.o 8248 9800
./verimag/jpeg-6b/obj/jdtrans.ccomp.nossa.cse3.o 1560 1568
./verimag/jpeg-6b/obj/jdmerge.ccomp.nossa.cse3.o 3112 3128
./verimag/jpeg-6b/obj/rdrle.ccomp.nossa.cse3.o 656 656
./verimag/jpeg-6b/obj/jdapistd.ccomp.nossa.cse3.o 2712 2920
./verimag/jpeg-6b/obj/jdpostct.ccomp.nossa.cse3.o 2496 2496
./verimag/jpeg-6b/obj/jdhuff.ccomp.nossa.cse3.o 5696 6312
./verimag/jpeg-6b/obj/cdjpeg.ccomp.nossa.cse3.o 1408 1520
./verimag/jpeg-6b/obj/cjpeg.ccomp.nossa.cse3.o 21776 21880
./verimag/jpeg-6b/obj/jquant2.ccomp.nossa.cse3.o 7016 7904
./verimag/jpeg-6b/obj/wrrle.ccomp.nossa.cse3.o 656 656
./verimag/jpeg-6b/obj/jdmainct.ccomp.nossa.cse3.o 3168 3512
./verimag/jpeg-6b/obj/jfdctint.ccomp.nossa.cse3.o 1576 1576
./verimag/jpeg-6b/obj/jidctfst.ccomp.nossa.cse3.o 1872 1896
./verimag/jpeg-6b/obj/jerror.ccomp.nossa.cse3.o 16056 16104
./verimag/jpeg-6b/obj/wrgif.ccomp.nossa.cse3.o 4008 4200
./verimag/jpeg-6b/obj/jdphuff.ccomp.nossa.cse3.o 6584 7152
./verimag/jpeg-6b/obj/jidctflt.ccomp.nossa.cse3.o 2320 2336
./verimag/jpeg-6b/obj/wrppm.ccomp.nossa.cse3.o 3056 3176
./verimag/jpeg-6b/obj/jdinput.ccomp.nossa.cse3.o 3592 3664
./verimag/jpeg-6b/obj/jcphuff.ccomp.nossa.cse3.o 8952 10688
./verimag/jpeg-6b/obj/jdapimin.ccomp.nossa.cse3.o 3560 3632
./verimag/jpeg-6b/obj/jdmaster.ccomp.nossa.cse3.o 5088 5320
./verimag/jpeg-6b/obj/jidctred.ccomp.nossa.cse3.o 2440 2520
./verimag/jpeg-6b/obj/jdcolor.ccomp.nossa.cse3.o 3544 3752
./verimag/jpeg-6b/obj/rdswitch.ccomp.nossa.cse3.o 6936 7448
./verimag/jpeg-6b/obj/wrbmp.ccomp.nossa.cse3.o 4928 5960
./verimag/jpeg-6b/obj/jdatasrc.ccomp.nossa.cse3.o 1912 1944
./verimag/jpeg-6b/obj/jdatadst.ccomp.nossa.cse3.o 1816 1816
./verimag/jpeg-6b/obj/jmemansi.ccomp.nossa.cse3.o 2880 2880
./verimag/jpeg-6b/obj/rdgif.ccomp.nossa.cse3.o 1288 1288
./verimag/jpeg-6b/obj/jctrans.ccomp.nossa.cse3.o 3704 4088
./verimag/jpeg-6b/obj/jccoefct.ccomp.nossa.cse3.o 3936 4360
./verimag/jpeg-6b/obj/jcmarker.ccomp.nossa.cse3.o 4920 5560
./verimag/jpeg-6b/obj/jmemmgr.ccomp.nossa.cse3.o 8304 9008
./verimag/jpeg-6b/obj/jcsample.ccomp.nossa.cse3.o 4656 5024
./verimag/jpeg-6b/obj/jidctint.ccomp.nossa.cse3.o 2128 2152
./verimag/jpeg-6b/obj/jfdctflt.ccomp.nossa.cse3.o 1664 1664
./verimag/jpeg-6b/obj/jdcoefct.ccomp.nossa.cse3.o 6440 7176
./verimag/jpeg-6b/obj/jcprepct.ccomp.nossa.cse3.o 3248 3632
./verimag/jpeg-6b/obj/jdmarker.ccomp.nossa.cse3.o 12000 12472
./verimag/jpeg-6b/obj/jcinit.ccomp.nossa.cse3.o 1768 1768
./verimag/jpeg-6b/obj/jcapistd.ccomp.nossa.cse3.o 1896 1896
./verimag/jpeg-6b/obj/rdppm.ccomp.nossa.cse3.o 4808 5440
./verimag/jpeg-6b/obj/rdbmp.ccomp.nossa.cse3.o 4440 4848
./verimag/jpeg-6b/obj/jquant1.ccomp.nossa.cse3.o 5928 6584
./verimag/jpeg-6b/obj/jcmainct.ccomp.nossa.cse3.o 1656 1896
./verimag/jpeg-6b/obj/jutils.ccomp.nossa.cse3.o 1872 1936
./verimag/jpeg-6b/obj/rdtarga.ccomp.nossa.cse3.o 4904 5512
./verimag/jpeg-6b/obj/jcparam.ccomp.nossa.cse3.o 7232 7456
./verimag/jpeg-6b/obj/jcdctmgr.ccomp.nossa.cse3.o 3656 3864
./verimag/jpeg-6b/obj/rdcolmap.ccomp.nossa.cse3.o 2992 3984
./verimag/jpeg-6b/obj/wrtarga.ccomp.nossa.cse3.o 3200 3464
./verimag/jpeg-6b/obj/jdsample.ccomp.nossa.cse3.o 4136 4376
./verimag/jpeg-6b/obj/jcomapi.ccomp.nossa.cse3.o 1184 1152
./verimag/lustrev4_lv4_heater_control/obj/heater_control_loop.ccomp.nossa.cse3.o 2968 3304
./verimag/lustrev4_lv4_heater_control/obj/heater_control.ccomp.nossa.cse3.o 2360 2360
./verimag/xor_and_mat/obj/int_mat_run.ccomp.nossa.cse3.o 4152 4152
./verimag/xor_and_mat/obj/int_mat.ccomp.nossa.cse3.o 3088 3704
./verimag/bitsliced-tea/obj/bstea.ccomp.nossa.cse3.o 2664 3240
./verimag/bitsliced-tea/obj/bstea_run.ccomp.nossa.cse3.o 3648 3728
./verimag/heapsort/obj/heapsort.ccomp.nossa.cse3.o 1672 1840
./verimag/heapsort/obj/heapsort_run.ccomp.nossa.cse3.o 1712 1712
./verimag/glibc_qsort/obj/glibc_qsort_run.ccomp.nossa.cse3.o 1968 2256
./verimag/glibc_qsort/obj/glibc_qsort.ccomp.nossa.cse3.o 1776 2288
./verimag/glpk-4.65/obj/examples/glpsol.ccomp.nossa.cse3.o 65280 65664
./verimag/glpk-4.65/obj/src/misc/fvs.ccomp.nossa.cse3.o 3976 4688
./verimag/glpk-4.65/obj/src/misc/strspx.ccomp.nossa.cse3.o 800 832
./verimag/glpk-4.65/obj/src/misc/rng.ccomp.nossa.cse3.o 2200 2408
./verimag/glpk-4.65/obj/src/misc/mt1.ccomp.nossa.cse3.o 16256 19368
./verimag/glpk-4.65/obj/src/misc/round2n.ccomp.nossa.cse3.o 1384 1384
./verimag/glpk-4.65/obj/src/misc/okalg.ccomp.nossa.cse3.o 6800 7800
./verimag/glpk-4.65/obj/src/misc/qmd.ccomp.nossa.cse3.o 3464 4232
./verimag/glpk-4.65/obj/src/misc/keller.ccomp.nossa.cse3.o 4160 4416
./verimag/glpk-4.65/obj/src/misc/bignum.ccomp.nossa.cse3.o 2848 3144
./verimag/glpk-4.65/obj/src/misc/wclique1.ccomp.nossa.cse3.o 6048 7752
./verimag/glpk-4.65/obj/src/misc/ks.ccomp.nossa.cse3.o 9224 10632
./verimag/glpk-4.65/obj/src/misc/str2int.ccomp.nossa.cse3.o 1232 1384
./verimag/glpk-4.65/obj/src/misc/fp2rat.ccomp.nossa.cse3.o 2016 2016
./verimag/glpk-4.65/obj/src/misc/rng1.ccomp.nossa.cse3.o 2016 2016
./verimag/glpk-4.65/obj/src/misc/wclique.ccomp.nossa.cse3.o 3744 4208
./verimag/glpk-4.65/obj/src/misc/strtrim.ccomp.nossa.cse3.o 960 992
./verimag/glpk-4.65/obj/src/misc/relax4.ccomp.nossa.cse3.o 15816 21032
./verimag/glpk-4.65/obj/src/misc/ffalg.ccomp.nossa.cse3.o 5376 6136
./verimag/glpk-4.65/obj/src/misc/mc21a.ccomp.nossa.cse3.o 1288 1552
./verimag/glpk-4.65/obj/src/misc/avl.ccomp.nossa.cse3.o 4672 5072
./verimag/glpk-4.65/obj/src/misc/str2num.ccomp.nossa.cse3.o 1904 2176
./verimag/glpk-4.65/obj/src/misc/jd.ccomp.nossa.cse3.o 1576 1576
./verimag/glpk-4.65/obj/src/misc/dmp.ccomp.nossa.cse3.o 3384 3440
./verimag/glpk-4.65/obj/src/misc/gcd.ccomp.nossa.cse3.o 1880 2088
./verimag/glpk-4.65/obj/src/misc/dimacs.ccomp.nossa.cse3.o 5296 5568
./verimag/glpk-4.65/obj/src/misc/mygmp.ccomp.nossa.cse3.o 27576 29480
./verimag/glpk-4.65/obj/src/misc/mc13d.ccomp.nossa.cse3.o 1216 1344
./verimag/glpk-4.65/obj/src/misc/triang.ccomp.nossa.cse3.o 6296 7112
./verimag/glpk-4.65/obj/src/amd/amd_defaults.ccomp.nossa.cse3.o 800 808
./verimag/glpk-4.65/obj/src/amd/amd_postorder.ccomp.nossa.cse3.o 1344 1584
./verimag/glpk-4.65/obj/src/amd/amd_control.ccomp.nossa.cse3.o 2232 2232
./verimag/glpk-4.65/obj/src/amd/amd_post_tree.ccomp.nossa.cse3.o 880 920
./verimag/glpk-4.65/obj/src/amd/amd_order.ccomp.nossa.cse3.o 2800 2864
./verimag/glpk-4.65/obj/src/amd/amd_preprocess.ccomp.nossa.cse3.o 1040 1224
./verimag/glpk-4.65/obj/src/amd/amd_aat.ccomp.nossa.cse3.o 1216 1392
./verimag/glpk-4.65/obj/src/amd/amd_dump.ccomp.nossa.cse3.o 656 656
./verimag/glpk-4.65/obj/src/amd/amd_info.ccomp.nossa.cse3.o 5920 5920
./verimag/glpk-4.65/obj/src/amd/amd_valid.ccomp.nossa.cse3.o 960 1016
./verimag/glpk-4.65/obj/src/amd/amd_2.ccomp.nossa.cse3.o 4688 5968
./verimag/glpk-4.65/obj/src/amd/amd_1.ccomp.nossa.cse3.o 1384 1528
./verimag/glpk-4.65/obj/src/zlib/gzwrite.ccomp.nossa.cse3.o 6024 6184
./verimag/glpk-4.65/obj/src/zlib/gzlib.ccomp.nossa.cse3.o 5760 5768
./verimag/glpk-4.65/obj/src/zlib/trees.ccomp.nossa.cse3.o 14136 14776
./verimag/glpk-4.65/obj/src/zlib/inftrees.ccomp.nossa.cse3.o 2864 3176
./verimag/glpk-4.65/obj/src/zlib/zutil.ccomp.nossa.cse3.o 2464 2464
./verimag/glpk-4.65/obj/src/zlib/adler32.ccomp.nossa.cse3.o 1848 1912
./verimag/glpk-4.65/obj/src/zlib/inffast.ccomp.nossa.cse3.o 2616 3096
./verimag/glpk-4.65/obj/src/zlib/gzclose.ccomp.nossa.cse3.o 1016 1016
./verimag/glpk-4.65/obj/src/zlib/inflate.ccomp.nossa.cse3.o 16936 18728
./verimag/glpk-4.65/obj/src/zlib/deflate.ccomp.nossa.cse3.o 17336 17720
./verimag/glpk-4.65/obj/src/zlib/gzread.ccomp.nossa.cse3.o 9384 9912
./verimag/glpk-4.65/obj/src/zlib/uncompr.ccomp.nossa.cse3.o 1488 1488
./verimag/glpk-4.65/obj/src/zlib/compress.ccomp.nossa.cse3.o 1632 1632
./verimag/glpk-4.65/obj/src/zlib/crc32.ccomp.nossa.cse3.o 20712 21248
./verimag/glpk-4.65/obj/src/zlib/zio.ccomp.nossa.cse3.o 6944 6976
./verimag/glpk-4.65/obj/src/colamd/colamd.ccomp.nossa.cse3.o 13520 15032
./verimag/glpk-4.65/obj/src/minisat/minisat.ccomp.nossa.cse3.o 21904 23840
./verimag/glpk-4.65/obj/src/mpl/mpl5.ccomp.nossa.cse3.o 19504 20080
./verimag/glpk-4.65/obj/src/mpl/mpl1.ccomp.nossa.cse3.o 131968 139480
./verimag/glpk-4.65/obj/src/mpl/mpl2.ccomp.nossa.cse3.o 33240 35192
./verimag/glpk-4.65/obj/src/mpl/mpl3.ccomp.nossa.cse3.o 142456 152448
./verimag/glpk-4.65/obj/src/mpl/mplsql.ccomp.nossa.cse3.o 4632 4632
./verimag/glpk-4.65/obj/src/mpl/mpl6.ccomp.nossa.cse3.o 28528 30264
./verimag/glpk-4.65/obj/src/mpl/mpl4.ccomp.nossa.cse3.o 36824 39392
./verimag/glpk-4.65/obj/src/simplex/spxprim.ccomp.nossa.cse3.o 27504 28280
./verimag/glpk-4.65/obj/src/simplex/spychuzr.ccomp.nossa.cse3.o 7400 8104
./verimag/glpk-4.65/obj/src/simplex/spychuzc.ccomp.nossa.cse3.o 6088 6168
./verimag/glpk-4.65/obj/src/simplex/spxlp.ccomp.nossa.cse3.o 14864 15488
./verimag/glpk-4.65/obj/src/simplex/spxprob.ccomp.nossa.cse3.o 12296 12616
./verimag/glpk-4.65/obj/src/simplex/spxat.ccomp.nossa.cse3.o 3368 3656
./verimag/glpk-4.65/obj/src/simplex/spxchuzr.ccomp.nossa.cse3.o 9616 9768
./verimag/glpk-4.65/obj/src/simplex/spxnt.ccomp.nossa.cse3.o 6528 7240
./verimag/glpk-4.65/obj/src/simplex/spydual.ccomp.nossa.cse3.o 30792 31776
./verimag/glpk-4.65/obj/src/simplex/spxchuzc.ccomp.nossa.cse3.o 5800 6064
./verimag/glpk-4.65/obj/src/npp/npp3.ccomp.nossa.cse3.o 28288 30264
./verimag/glpk-4.65/obj/src/npp/npp1.ccomp.nossa.cse3.o 21400 23168
./verimag/glpk-4.65/obj/src/npp/npp5.ccomp.nossa.cse3.o 11472 12768
./verimag/glpk-4.65/obj/src/npp/npp2.ccomp.nossa.cse3.o 12680 12840
./verimag/glpk-4.65/obj/src/npp/npp4.ccomp.nossa.cse3.o 14512 15760
./verimag/glpk-4.65/obj/src/npp/npp6.ccomp.nossa.cse3.o 24464 26264
./verimag/glpk-4.65/obj/src/draft/lux.ccomp.nossa.cse3.o 13984 15824
./verimag/glpk-4.65/obj/src/draft/glpios02.ccomp.nossa.cse3.o 12144 13328
./verimag/glpk-4.65/obj/src/draft/glpspm.ccomp.nossa.cse3.o 15328 18192
./verimag/glpk-4.65/obj/src/draft/glpmat.ccomp.nossa.cse3.o 12312 15192
./verimag/glpk-4.65/obj/src/draft/glpios11.ccomp.nossa.cse3.o 5704 6120
./verimag/glpk-4.65/obj/src/draft/glpapi08.ccomp.nossa.cse3.o 8120 8720
./verimag/glpk-4.65/obj/src/draft/glpios01.ccomp.nossa.cse3.o 30280 32472
./verimag/glpk-4.65/obj/src/draft/glpipm.ccomp.nossa.cse3.o 16072 18872
./verimag/glpk-4.65/obj/src/draft/glpios03.ccomp.nossa.cse3.o 36320 37400
./verimag/glpk-4.65/obj/src/draft/glphbm.ccomp.nossa.cse3.o 15064 15864
./verimag/glpk-4.65/obj/src/draft/glprgr.ccomp.nossa.cse3.o 3504 3560
./verimag/glpk-4.65/obj/src/draft/glpssx01.ccomp.nossa.cse3.o 19416 21896
./verimag/glpk-4.65/obj/src/draft/glpapi07.ccomp.nossa.cse3.o 12768 13176
./verimag/glpk-4.65/obj/src/draft/glpapi12.ccomp.nossa.cse3.o 38032 40608
./verimag/glpk-4.65/obj/src/draft/glpios07.ccomp.nossa.cse3.o 7464 8960
./verimag/glpk-4.65/obj/src/draft/glpios09.ccomp.nossa.cse3.o 14064 14512
./verimag/glpk-4.65/obj/src/draft/glpapi13.ccomp.nossa.cse3.o 11112 11264
./verimag/glpk-4.65/obj/src/draft/glpscl.ccomp.nossa.cse3.o 7432 8912
./verimag/glpk-4.65/obj/src/draft/glpssx02.ccomp.nossa.cse3.o 10264 11168
./verimag/glpk-4.65/obj/src/draft/glpapi10.ccomp.nossa.cse3.o 5408 5928
./verimag/glpk-4.65/obj/src/draft/bfx.ccomp.nossa.cse3.o 3240 3240
./verimag/glpk-4.65/obj/src/draft/glpios12.ccomp.nossa.cse3.o 4968 5792
./verimag/glpk-4.65/obj/src/draft/glpapi06.ccomp.nossa.cse3.o 17048 17272
./verimag/glpk-4.65/obj/src/draft/bfd.ccomp.nossa.cse3.o 8456 8560
./verimag/glpk-4.65/obj/src/draft/glpapi09.ccomp.nossa.cse3.o 20064 20304
./verimag/glpk-4.65/obj/src/api/mcfrelax.ccomp.nossa.cse3.o 6760 6952
./verimag/glpk-4.65/obj/src/api/netgen.ccomp.nossa.cse3.o 13928 15368
./verimag/glpk-4.65/obj/src/api/prob2.ccomp.nossa.cse3.o 7368 7448
./verimag/glpk-4.65/obj/src/api/rmfgen.ccomp.nossa.cse3.o 4704 5120
./verimag/glpk-4.65/obj/src/api/maxflp.ccomp.nossa.cse3.o 4552 4720
./verimag/glpk-4.65/obj/src/api/wrasn.ccomp.nossa.cse3.o 3888 4248
./verimag/glpk-4.65/obj/src/api/ckasn.ccomp.nossa.cse3.o 1544 1688
./verimag/glpk-4.65/obj/src/api/cplex.ccomp.nossa.cse3.o 35904 37968
./verimag/glpk-4.65/obj/src/api/rdcnf.ccomp.nossa.cse3.o 6040 6224
./verimag/glpk-4.65/obj/src/api/rdmip.ccomp.nossa.cse3.o 8064 8448
./verimag/glpk-4.65/obj/src/api/prrngs.ccomp.nossa.cse3.o 15456 15688
./verimag/glpk-4.65/obj/src/api/weak.ccomp.nossa.cse3.o 2096 2344
./verimag/glpk-4.65/obj/src/api/wrcnf.ccomp.nossa.cse3.o 4184 4184
./verimag/glpk-4.65/obj/src/api/rdcc.ccomp.nossa.cse3.o 7592 7792
./verimag/glpk-4.65/obj/src/api/prob1.ccomp.nossa.cse3.o 33992 36496
./verimag/glpk-4.65/obj/src/api/npp.ccomp.nossa.cse3.o 7824 7824
./verimag/glpk-4.65/obj/src/api/rdipt.ccomp.nossa.cse3.o 8712 9152
./verimag/glpk-4.65/obj/src/api/wrprob.ccomp.nossa.cse3.o 7480 7704
./verimag/glpk-4.65/obj/src/api/prob4.ccomp.nossa.cse3.o 3456 3608
./verimag/glpk-4.65/obj/src/api/intfeas1.ccomp.nossa.cse3.o 8704 8960
./verimag/glpk-4.65/obj/src/api/wrmaxf.ccomp.nossa.cse3.o 4192 4344
./verimag/glpk-4.65/obj/src/api/rdmcf.ccomp.nossa.cse3.o 9208 9408
./verimag/glpk-4.65/obj/src/api/rdprob.ccomp.nossa.cse3.o 19312 19640
./verimag/glpk-4.65/obj/src/api/wrmip.ccomp.nossa.cse3.o 6512 6688
./verimag/glpk-4.65/obj/src/api/rdsol.ccomp.nossa.cse3.o 10808 11328
./verimag/glpk-4.65/obj/src/api/prsol.ccomp.nossa.cse3.o 14424 14440
./verimag/glpk-4.65/obj/src/api/rdmaxf.ccomp.nossa.cse3.o 8088 8224
./verimag/glpk-4.65/obj/src/api/wript.ccomp.nossa.cse3.o 6544 6736
./verimag/glpk-4.65/obj/src/api/cpp.ccomp.nossa.cse3.o 4152 5096
./verimag/glpk-4.65/obj/src/api/mcfokalg.ccomp.nossa.cse3.o 5720 6072
./verimag/glpk-4.65/obj/src/api/graph.ccomp.nossa.cse3.o 12904 13968
./verimag/glpk-4.65/obj/src/api/maxffalg.ccomp.nossa.cse3.o 4080 4320
./verimag/glpk-4.65/obj/src/api/topsort.ccomp.nossa.cse3.o 2632 2912
./verimag/glpk-4.65/obj/src/api/cpxbas.ccomp.nossa.cse3.o 6672 9152
./verimag/glpk-4.65/obj/src/api/asnokalg.ccomp.nossa.cse3.o 4784 5312
./verimag/glpk-4.65/obj/src/api/wrcc.ccomp.nossa.cse3.o 3608 3872
./verimag/glpk-4.65/obj/src/api/minisat1.ccomp.nossa.cse3.o 4144 4384
./verimag/glpk-4.65/obj/src/api/rdasn.ccomp.nossa.cse3.o 7976 8208
./verimag/glpk-4.65/obj/src/api/gridgen.ccomp.nossa.cse3.o 9504 10928
./verimag/glpk-4.65/obj/src/api/prmip.ccomp.nossa.cse3.o 11328 11344
./verimag/glpk-4.65/obj/src/api/wrsol.ccomp.nossa.cse3.o 9264 9280
./verimag/glpk-4.65/obj/src/api/mps.ccomp.nossa.cse3.o 45288 47488
./verimag/glpk-4.65/obj/src/api/pript.ccomp.nossa.cse3.o 13136 13152
./verimag/glpk-4.65/obj/src/api/prob5.ccomp.nossa.cse3.o 3544 3808
./verimag/glpk-4.65/obj/src/api/ckcnf.ccomp.nossa.cse3.o 1072 1232
./verimag/glpk-4.65/obj/src/api/asnhall.ccomp.nossa.cse3.o 4448 5312
./verimag/glpk-4.65/obj/src/api/advbas.ccomp.nossa.cse3.o 4136 4896
./verimag/glpk-4.65/obj/src/api/wcliqex.ccomp.nossa.cse3.o 3648 4072
./verimag/glpk-4.65/obj/src/api/mcflp.ccomp.nossa.cse3.o 4560 4744
./verimag/glpk-4.65/obj/src/api/mpl.ccomp.nossa.cse3.o 11336 11600
./verimag/glpk-4.65/obj/src/api/asnlp.ccomp.nossa.cse3.o 4152 4280
./verimag/glpk-4.65/obj/src/api/wrmcf.ccomp.nossa.cse3.o 4584 4776
./verimag/glpk-4.65/obj/src/api/strong.ccomp.nossa.cse3.o 3104 3208
./verimag/glpk-4.65/obj/src/api/prob3.ccomp.nossa.cse3.o 3488 4072
./verimag/glpk-4.65/obj/src/intopt/gmigen.ccomp.nossa.cse3.o 3480 3840
./verimag/glpk-4.65/obj/src/intopt/spv.ccomp.nossa.cse3.o 5472 6048
./verimag/glpk-4.65/obj/src/intopt/cfg.ccomp.nossa.cse3.o 10128 12312
./verimag/glpk-4.65/obj/src/intopt/clqcut.ccomp.nossa.cse3.o 2568 2648
./verimag/glpk-4.65/obj/src/intopt/fpump.ccomp.nossa.cse3.o 7640 8760
./verimag/glpk-4.65/obj/src/intopt/gmicut.ccomp.nossa.cse3.o 4376 4568
./verimag/glpk-4.65/obj/src/intopt/mirgen.ccomp.nossa.cse3.o 28088 30168
./verimag/glpk-4.65/obj/src/intopt/cfg1.ccomp.nossa.cse3.o 9896 10616
./verimag/glpk-4.65/obj/src/intopt/covgen.ccomp.nossa.cse3.o 14616 15848
./verimag/glpk-4.65/obj/src/intopt/cfg2.ccomp.nossa.cse3.o 2104 2144
./verimag/glpk-4.65/obj/src/env/stream.ccomp.nossa.cse3.o 9456 9592
./verimag/glpk-4.65/obj/src/env/env.ccomp.nossa.cse3.o 4024 4072
./verimag/glpk-4.65/obj/src/env/stdout.ccomp.nossa.cse3.o 3784 3784
./verimag/glpk-4.65/obj/src/env/time.ccomp.nossa.cse3.o 1800 1800
./verimag/glpk-4.65/obj/src/env/stdc.ccomp.nossa.cse3.o 1112 1112
./verimag/glpk-4.65/obj/src/env/error.ccomp.nossa.cse3.o 2624 2624
./verimag/glpk-4.65/obj/src/env/dlsup.ccomp.nossa.cse3.o 2120 2120
./verimag/glpk-4.65/obj/src/env/tls.ccomp.nossa.cse3.o 1072 1072
./verimag/glpk-4.65/obj/src/env/alloc.ccomp.nossa.cse3.o 6192 6192
./verimag/glpk-4.65/obj/src/bflib/luf.ccomp.nossa.cse3.o 11552 14216
./verimag/glpk-4.65/obj/src/bflib/scf.ccomp.nossa.cse3.o 7192 7968
./verimag/glpk-4.65/obj/src/bflib/ifu.ccomp.nossa.cse3.o 4264 4832
./verimag/glpk-4.65/obj/src/bflib/fhv.ccomp.nossa.cse3.o 7400 7928
./verimag/glpk-4.65/obj/src/bflib/sva.ccomp.nossa.cse3.o 16144 16592
./verimag/glpk-4.65/obj/src/bflib/sgf.ccomp.nossa.cse3.o 18184 20232
./verimag/glpk-4.65/obj/src/bflib/btf.ccomp.nossa.cse3.o 9040 10064
./verimag/glpk-4.65/obj/src/bflib/scfint.ccomp.nossa.cse3.o 8224 8312
./verimag/glpk-4.65/obj/src/bflib/lufint.ccomp.nossa.cse3.o 4592 4592
./verimag/glpk-4.65/obj/src/bflib/btfint.ccomp.nossa.cse3.o 7936 8032
./verimag/glpk-4.65/obj/src/bflib/fhvint.ccomp.nossa.cse3.o 5024 5072
./verimag/glpk-4.65/obj/src/proxy/proxy1.ccomp.nossa.cse3.o 2528 2656
./verimag/glpk-4.65/obj/src/proxy/proxy.ccomp.nossa.cse3.o 14016 14944
./verimag/ocaml/obj/byterun/io.ccomp.nossa.cse3.o 19696 20168
./verimag/ocaml/obj/byterun/afl.ccomp.nossa.cse3.o 840 840
./verimag/ocaml/obj/byterun/instrtrace.ccomp.nossa.cse3.o 656 656
./verimag/ocaml/obj/byterun/callback.ccomp.nossa.cse3.o 4224 4392
./verimag/ocaml/obj/byterun/array.ccomp.nossa.cse3.o 10072 10624
./verimag/ocaml/obj/byterun/main.ccomp.nossa.cse3.o 1232 1232
./verimag/ocaml/obj/byterun/gc_ctrl.ccomp.nossa.cse3.o 20392 20392
./verimag/ocaml/obj/byterun/extern.ccomp.nossa.cse3.o 24704 25376
./verimag/ocaml/obj/byterun/major_gc.ccomp.nossa.cse3.o 25944 26728
./verimag/ocaml/obj/byterun/str.ccomp.nossa.cse3.o 7624 7672
./verimag/ocaml/obj/byterun/ints.ccomp.nossa.cse3.o 19952 20368
./verimag/ocaml/obj/byterun/weak.ccomp.nossa.cse3.o 21560 22704
./verimag/ocaml/obj/byterun/debugger.ccomp.nossa.cse3.o 1072 1072
./verimag/ocaml/obj/byterun/stacks.ccomp.nossa.cse3.o 4736 5128
./verimag/ocaml/obj/byterun/lexing.ccomp.nossa.cse3.o 2248 2360
./verimag/ocaml/obj/byterun/minor_gc.ccomp.nossa.cse3.o 15056 16352
./verimag/ocaml/obj/byterun/md5.ccomp.nossa.cse3.o 6384 6784
./verimag/ocaml/obj/byterun/compare.ccomp.nossa.cse3.o 5192 5352
./verimag/ocaml/obj/byterun/startup_aux.ccomp.nossa.cse3.o 6280 6312
./verimag/ocaml/obj/byterun/roots.ccomp.nossa.cse3.o 3000 3304
./verimag/ocaml/obj/byterun/fix_code.ccomp.nossa.cse3.o 3008 3088
./verimag/ocaml/obj/byterun/spacetime.ccomp.nossa.cse3.o 1568 1568
./verimag/ocaml/obj/byterun/globroots.ccomp.nossa.cse3.o 5592 6136
./verimag/ocaml/obj/byterun/interp.ccomp.nossa.cse3.o 18832 19384
./verimag/ocaml/obj/byterun/signals_byt.ccomp.nossa.cse3.o 2264 2264
./verimag/ocaml/obj/byterun/backtrace.ccomp.nossa.cse3.o 8776 9216
./verimag/ocaml/obj/byterun/unix.ccomp.nossa.cse3.o 5168 5896
./verimag/ocaml/obj/byterun/memory.ccomp.nossa.cse3.o 16784 17688
./verimag/ocaml/obj/byterun/compact.ccomp.nossa.cse3.o 8824 9664
./verimag/ocaml/obj/byterun/parsing.ccomp.nossa.cse3.o 6384 6456
./verimag/ocaml/obj/byterun/obj.ccomp.nossa.cse3.o 5856 6112
./verimag/ocaml/obj/byterun/dynlink.ccomp.nossa.cse3.o 8256 9904
./verimag/ocaml/obj/byterun/bigarray.ccomp.nossa.cse3.o 22696 25464
./verimag/ocaml/obj/byterun/misc.ccomp.nossa.cse3.o 4504 4688
./verimag/ocaml/obj/byterun/finalise.ccomp.nossa.cse3.o 9688 11816
./verimag/ocaml/obj/byterun/intern.ccomp.nossa.cse3.o 25208 25696
./verimag/ocaml/obj/byterun/hash.ccomp.nossa.cse3.o 4192 4760
./verimag/ocaml/obj/byterun/fail.ccomp.nossa.cse3.o 7328 7352
./verimag/ocaml/obj/byterun/custom.ccomp.nossa.cse3.o 4120 4200
./verimag/ocaml/obj/byterun/prims.ccomp.nossa.cse3.o 64856 64856
./verimag/ocaml/obj/byterun/startup.ccomp.nossa.cse3.o 15008 15256
./verimag/ocaml/obj/byterun/sys.ccomp.nossa.cse3.o 16424 16488
./verimag/ocaml/obj/byterun/meta.ccomp.nossa.cse3.o 4064 4248
./verimag/ocaml/obj/byterun/floats.ccomp.nossa.cse3.o 14264 14376
./verimag/ocaml/obj/byterun/printexc.ccomp.nossa.cse3.o 4208 4216
./verimag/ocaml/obj/byterun/signals.ccomp.nossa.cse3.o 5984 6344
./verimag/ocaml/obj/byterun/freelist.ccomp.nossa.cse3.o 10000 10896
./verimag/ocaml/obj/byterun/alloc.ccomp.nossa.cse3.o 6352 6640
./verimag/ocaml/obj/byterun/backtrace_prim.ccomp.nossa.cse3.o 9536 10424
./verimag/idea/obj/idea.ccomp.nossa.cse3.o 5472 6008
./verimag/tiff-4.0.10/obj/tif_zstd.ccomp.nossa.cse3.o 656 656
./verimag/tiff-4.0.10/obj/tif_close.ccomp.nossa.cse3.o 1968 2320
./verimag/tiff-4.0.10/obj/tif_error.ccomp.nossa.cse3.o 2240 2240
./verimag/tiff-4.0.10/obj/tif_ojpeg.ccomp.nossa.cse3.o 656 656
./verimag/tiff-4.0.10/obj/tif_zip.ccomp.nossa.cse3.o 656 656
./verimag/tiff-4.0.10/obj/tif_codec.ccomp.nossa.cse3.o 4736 4736
./verimag/tiff-4.0.10/obj/tif_fax3.ccomp.nossa.cse3.o 48328 52752
./verimag/tiff-4.0.10/obj/tif_compress.ccomp.nossa.cse3.o 7104 7824
./verimag/tiff-4.0.10/obj/tif_predict.ccomp.nossa.cse3.o 21440 21984
./verimag/tiff-4.0.10/obj/tif_tile.ccomp.nossa.cse3.o 6752 6752
./verimag/tiff-4.0.10/obj/tif_packbits.ccomp.nossa.cse3.o 4504 4688
./verimag/tiff-4.0.10/obj/tif_read.ccomp.nossa.cse3.o 24968 24984
./verimag/tiff-4.0.10/obj/tif_strip.ccomp.nossa.cse3.o 7400 7400
./verimag/tiff-4.0.10/obj/tif_pixarlog.ccomp.nossa.cse3.o 656 656
./verimag/tiff-4.0.10/obj/tif_webp.ccomp.nossa.cse3.o 656 656
./verimag/tiff-4.0.10/obj/tif_jbig.ccomp.nossa.cse3.o 656 656
./verimag/tiff-4.0.10/obj/tif_getimage.ccomp.nossa.cse3.o 65424 67608
./verimag/tiff-4.0.10/obj/tif_dirwrite.ccomp.nossa.cse3.o 44240 46536
./verimag/tiff-4.0.10/obj/tif_aux.ccomp.nossa.cse3.o 6920 7080
./verimag/tiff-4.0.10/obj/tif_print.ccomp.nossa.cse3.o 26296 27552
./verimag/tiff-4.0.10/obj/tif_color.ccomp.nossa.cse3.o 4992 5320
./verimag/tiff-4.0.10/obj/tif_version.ccomp.nossa.cse3.o 1120 1120
./verimag/tiff-4.0.10/obj/tif_luv.ccomp.nossa.cse3.o 38136 40080
./verimag/tiff-4.0.10/obj/tif_warning.ccomp.nossa.cse3.o 2256 2256
./verimag/tiff-4.0.10/obj/tif_flush.ccomp.nossa.cse3.o 1984 1984
./verimag/tiff-4.0.10/obj/tif_swab.ccomp.nossa.cse3.o 3320 3568
./verimag/tiff-4.0.10/obj/tif_next.ccomp.nossa.cse3.o 2904 2952
./verimag/tiff-4.0.10/obj/tif_dirread.ccomp.nossa.cse3.o 79584 86840
./verimag/tiff-4.0.10/obj/tif_dirinfo.ccomp.nossa.cse3.o 37264 37752
./verimag/tiff-4.0.10/obj/tif_dumpmode.ccomp.nossa.cse3.o 2712 2720
./verimag/tiff-4.0.10/obj/tif_dir.ccomp.nossa.cse3.o 31088 31832
./verimag/tiff-4.0.10/obj/tif_write.ccomp.nossa.cse3.o 14160 14160
./verimag/tiff-4.0.10/obj/tif_jpeg_12.ccomp.nossa.cse3.o 656 656
./verimag/tiff-4.0.10/obj/ppm2tiff.ccomp.nossa.cse3.o 14144 15688
./verimag/tiff-4.0.10/obj/tif_unix.ccomp.nossa.cse3.o 6096 6248
./verimag/tiff-4.0.10/obj/tif_open.ccomp.nossa.cse3.o 7992 7992
./verimag/tiff-4.0.10/obj/tif_extension.ccomp.nossa.cse3.o 2456 2568
./verimag/tiff-4.0.10/obj/tif_lzw.ccomp.nossa.cse3.o 15960 16808
./verimag/tiff-4.0.10/obj/tif_thunder.ccomp.nossa.cse3.o 3600 3632
./verimag/tiff-4.0.10/obj/tif_fax3sm.ccomp.nossa.cse3.o 100232 100232
./verimag/tiff-4.0.10/obj/tif_jpeg.ccomp.nossa.cse3.o 656 656
./verimag/tiff-4.0.10/obj/tif_lzma.ccomp.nossa.cse3.o 656 656
./verimag/float_mat/obj/float_mat.ccomp.nossa.cse3.o 2576 3296
./verimag/float_mat/obj/float_mat_run.ccomp.nossa.cse3.o 4656 4744
./verimag/tacle-bench-lift/obj/liftlibcontrol.ccomp.nossa.cse3.o 9712 9864
./verimag/tacle-bench-lift/obj/lift.ccomp.nossa.cse3.o 3368 3984
./verimag/tacle-bench-lift/obj/liftlibio.ccomp.nossa.cse3.o 2968 3056
./polybench/linear-algebra/kernels/mvt/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/mvt/obj/mvt.ccomp.nossa.cse3.o 2800 3144
./polybench/linear-algebra/kernels/2mm/obj/2mm.ccomp.nossa.cse3.o 3208 3616
./polybench/linear-algebra/kernels/2mm/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/atax/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/atax/obj/atax.ccomp.nossa.cse3.o 2800 3008
./polybench/linear-algebra/kernels/trmm/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/trmm/obj/trmm.ccomp.nossa.cse3.o 2600 2960
./polybench/linear-algebra/kernels/gemver/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/gemver/obj/gemver.ccomp.nossa.cse3.o 3312 3640
./polybench/linear-algebra/kernels/bicg/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/bicg/obj/bicg.ccomp.nossa.cse3.o 3144 3496
./polybench/linear-algebra/kernels/gemm/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/gemm/obj/gemm.ccomp.nossa.cse3.o 2872 3248
./polybench/linear-algebra/kernels/trisolv/obj/trisolv.ccomp.nossa.cse3.o 2448 2688
./polybench/linear-algebra/kernels/trisolv/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/syrk/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/syrk/obj/syrk.ccomp.nossa.cse3.o 2768 3144
./polybench/linear-algebra/kernels/symm/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/symm/obj/symm.ccomp.nossa.cse3.o 2920 3304
./polybench/linear-algebra/kernels/cholesky/obj/cholesky.ccomp.nossa.cse3.o 2496 2832
./polybench/linear-algebra/kernels/cholesky/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/syr2k/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/syr2k/obj/syr2k.ccomp.nossa.cse3.o 2904 3320
./polybench/linear-algebra/kernels/3mm/obj/3mm.ccomp.nossa.cse3.o 3312 3736
./polybench/linear-algebra/kernels/3mm/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/gesummv/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/gesummv/obj/gesummv.ccomp.nossa.cse3.o 2784 3056
./polybench/linear-algebra/kernels/doitgen/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/kernels/doitgen/obj/doitgen.ccomp.nossa.cse3.o 2760 3184
./polybench/linear-algebra/solvers/lu/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/solvers/lu/obj/lu.ccomp.nossa.cse3.o 2472 2864
./polybench/linear-algebra/solvers/ludcmp/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/solvers/ludcmp/obj/ludcmp.ccomp.nossa.cse3.o 3048 3384
./polybench/linear-algebra/solvers/durbin/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/solvers/durbin/obj/durbin.ccomp.nossa.cse3.o 2928 3280
./polybench/linear-algebra/solvers/gramschmidt/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/linear-algebra/solvers/gramschmidt/obj/gramschmidt.ccomp.nossa.cse3.o 3608 4640
./polybench/linear-algebra/solvers/dynprog/obj/dynprog.ccomp.nossa.cse3.o 2464 2576
./polybench/linear-algebra/solvers/dynprog/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/datamining/covariance/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/datamining/covariance/obj/covariance.ccomp.nossa.cse3.o 2832 3232
./polybench/datamining/correlation/obj/correlation.ccomp.nossa.cse3.o 3264 3744
./polybench/datamining/correlation/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/stencils/jacobi-2d-imper/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/stencils/jacobi-2d-imper/obj/jacobi-2d-imper.ccomp.nossa.cse3.o 2744 3096
./polybench/stencils/adi/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/stencils/adi/obj/adi.ccomp.nossa.cse3.o 3160 3576
./polybench/stencils/fdtd-2d/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/stencils/fdtd-2d/obj/fdtd-2d.ccomp.nossa.cse3.o 3280 3344
./polybench/stencils/seidel-2d/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/stencils/seidel-2d/obj/seidel-2d.ccomp.nossa.cse3.o 2536 2856
./polybench/stencils/jacobi-1d-imper/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/stencils/jacobi-1d-imper/obj/jacobi-1d-imper.ccomp.nossa.cse3.o 2552 2888
./polybench/stencils/fdtd-apml/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/stencils/fdtd-apml/obj/fdtd-apml.ccomp.nossa.cse3.o 5352 5816
./polybench/medley/floyd-warshall/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/medley/floyd-warshall/obj/floyd-warshall.ccomp.nossa.cse3.o 2424 2824
./polybench/medley/reg_detect/obj/polybench.ccomp.nossa.cse3.o 2960 2968
./polybench/medley/reg_detect/obj/reg_detect.ccomp.nossa.cse3.o 3072 3464


==> benchmark_data/measures_aarch64.csv <==
benches, .gcc.O0, .gcc.O1, .gcc.O2, .gcc.O3, .gcc.Os, .ccomp.nossa.nocse3, .ccomp.nossa.cse3, .ccomp.nossa.cse3.unroll_rotate, .ccomp.ssa.nocse3, .ccomp.ssa.nocse3.unroll_rotate
binary_search randomfill,  1087099,  325750,  303201,  246624,  349110,  330813,  327712,  301722,  342327,  327731
binary_search search1,  656,  214,  223,  450,  280,  241,  251,  266,  255,  274
binary_search search2,  825,  270,  392,  211,  278,  178,  219,  191,  193,  368
binary_search search3,  891,  257,  221,  249,  287,  209,  216,  413,  209,  206
binary_search search4,  876,  216,  238,  255,  217,  407,  359,  208,  413,  208
bitsliced-aes,  20337497,  3945888,  3199635,  4843556,  3188251,  3788451,  3764009,  3734793,  3763132,  3755664
bitsliced-tea,  5311824,  1203779,  906184,  901743,  850337,  1121768,  963523,  909937,  1057004,  1004176
complex_mat c1,  13016782,  2714839,  1890726,  1886701,  3277073,  2684782,  2625924,  2582900,  2618009,  2594592
complex_mat c8,  9817546,  2124527,  1170234,  1153899,  2840939,  1850010,  1946444,  1802751,  1851471,  1806585
complex_mat c9,  6903792,  2504068,  1217846,  1073045,  1427951,  1080427,  1077551,  1075200,  1082081,  1073774
float_mat c1,  6768497,  1109031,  939726,  1062958,  1321982,  1708393,  1698516,  1664471,  1893761,  2008168
float_mat c2,  4722797,  1026792,  932808,  918003,  1053710,  1409929,  1399437,  1307829,  1404930,  1308738
float_mat c3,  4458962,  1118579,  696660,  693132,  867281,  926948,  963619,  862660,  958507,  872697
float_mat c4,  3547252,  1026659,  998949,  923305,  1087170,  1154258,  1038090,  949830,  1042272,  955065
float_mat c5,  3487592,  802220,  763889,  755969,  798634,  856303,  905973,  801319,  829326,  797117
float_mat c6,  3043521,  978287,  765297,  753257,  848816,  813461,  794597,  861941,  801370,  883014
float_mat c7,  2996639,  1000284,  644205,  605549,  783866,  734696,  722263,  719650,  728571,  719561
float_mat c8,  2762086,  923641,  650258,  640978,  790555,  669241,  658906,  656789,  663228,  653965
glibc_qsort, 4034773, 1551533, 1385405, 1454939, 1346446, 1869448, 1867558, 1878442, 1879053, 1821867
heapsort, 54094362, 12348801, 11066708, 12821242, 12236375, 12736870, 12723474, 12337354, 13165881, 12729548
idea,  108873990,  58326382,  53371697,  53597991,  49819719,  60396802,  62296710,  62065024,  62363121,  63572032
ntt,  219293322,  107213366,  91935180,  83204743,  98035216,  92088933,  99400472,  90529030,  97854954,  94328084
quicksort, 18319123, 6878431, 6478608, 6543277, 6977908, 7150023, 7097016, 6753840, 7042325, 6838966
sha-256,  14570590,  2421478,  1854139,  1556961,  1835170,  2614418,  2385814,  2268856,  2469978,  2461159
lift,  1390809,  447890,  462540,  204331,  364109,  548923,  542898,  567372,  563180,  466166
memset_from_bitslices-aes,  26665,  9454,  10306,  7073,  11034,  26870,  15172,  11251,  14997,  26388
radiotrans,  1184747,  452306,  366880,  406288,  355411,  388846,  364005,  422070,  375140,  370711
lustrec_heater_control,  610063,  222970,  112472,  112191,  208715,  237656,  243865,  298788,  236338,  236431
lv4_heater_control,  877493,  278976,  230830,  223107,  253501,  354092,  338523,  342884,  353664,  352606
lv6-en-2cgc_heater_control,  906260,  263940,  152370,  145980,  241681,  283904,  267144,  274031,  269278,  275912
lv6-en-2cgc_convertible,  4946686,  1360899,  1614813,  1385255,  1330024,  2111801,  2131063,  2227649,  2035261,  2169175
xor_and_mat c1,  6929938,  667871,  566301,  561766,  854782,  1137170,  1054884,  1044391,  1058282,  1044289
xor_and_mat c2,  4186048,  653950,  554013,  547456,  654407,  1026555,  1020500,  1069685,  1024568,  988502
xor_and_mat c3,  3899609,  722003,  485775,  540086,  626559,  717011,  772270,  661569,  886797,  660555
xor_and_mat c4,  2878487,  651121,  551824,  439064,  745921,  671163,  751374,  590359,  673722,  572496
xor_and_mat c5,  2734116,  757198,  466738,  465403,  556114,  555756,  554444,  544951,  522843,  512522
xor_and_mat c6,  2495534,  618038,  489138,  492887,  567766,  750900,  503327,  537258,  509349,  530984
xor_and_mat c7,  2429265,  613705,  465860,  418292,  430775,  448939,  453281,  444643,  458517,  441385
glpk,  74285520,  28841420,  27602298,  27156205,  30182050,  28495816,  28152306,  27447992,  28465368,  27594638
picosat,  83021815,  34192312,  33673268,  31300282,  37216206,  47004616,  46183180,  46420442,  48488988,  46426533
genann4,  389798641,  154218830,  116880479,  119270080,  136727216,  168065664,  164839105,  149648533,  167782635,  153232756
jpeg-6b,  15225718,  6035181,  4827748,  5104091,  6135568,  5941032,  6257792,  5825888,  6002821,  5673014
ocaml,  10182826,  7321885,  6714325,  6539554,  7075960,  7819350,  8026004,  8048830,  7833962,  8015782
correlation,  65208108426,  38791292293,  38110380394,  37993560227,  38153384773,  42466742868,  42067603127,  41867696677,  42422268833,  42412700635
covariance,  64973516532,  38771934854,  37936194094,  37954425958,  37950769315,  42389010001,  41851363259,  41848327845,  42327873801,  42275346358
2mm,  582602053516,  505217415376,  504424772582,  504404937251,  504613178156,  517390492253,  513549767305,  510889678639,  513480851289,  510733166458
3mm,  872472184803,  752279103349,  750973786623,  750789661120,  748265737517,  766393944745,  762130805381,  757872318029,  761027006567,  760298705058
atax,  1634938845,  475334869,  457369840,  360659008,  459342805,  666777716,  619054681,  474610641,  569595863,  458449717
bicg,  1515405998,  488253623,  469714038,  469505214,  470484034,  586663268,  587473820,  470161358,  587340147,  469689519
cholesky,  7246944660,  2302320707,  2106576566,  2025096620,  2298178518,  3399282765,  3037889801,  2111393311,  3038967826,  2112393327
doitgen,  20156353531,  6504920575,  6455288785,  6440215650,  6637011162,  9136491038,  8447574760,  7699744219,  8581359703,  7686901992
gemm,  294025474039,  253938206627,  253247204357,  253500919289,  253300914155,  261206478741,  257427651994,  256425789771,  257529284815,  256756031415
gemver,  7498016410,  5336704633,  5253429453,  5133867914,  5446697710,  5655126038,  5621867403,  5459198460,  5640741525,  5471258831
gesummv,  1624309196,  554749577,  535551952,  534967126,  536572211,  647505435,  630818617,  536241143,  647416030,  537074650
mvt,  6096755065,  4858083564,  4805650481,  4825042686,  4923277080,  5093598374,  5067986245,  5014016933,  5106882470,  4977237182
symm,  408298261439,  369887869789,  370004213838,  370972136577,  370281607999,  375737313204,  375944035182,  286060387134,  376611379424,  287102146774
syr2k,  124042855069,  47801981990,  46529031817,  46586677860,  46544591115,  57853982248,  56414402247,  51287347457,  56502505514,  46536674471
syrk,  60799608646,  19081272105,  17951966906,  17946556353,  17958571681,  25549732702,  25553422354,  22475642844,  25562178732,  17986188377
trisolv,  405714152,  142855041,  118687390,  118532776,  142241939,  168310269,  168378119,  118528372,  167714470,  118318414
trmm,  30914220965,  10014935469,  9424424865,  9426096889,  9446497706,  14342436957,  13810034343,  9429811089,  13802868056,  9445823282
durbin,  6585759668,  5905450970,  5116528937,  5081838263,  5118486488,  5914249011,  5204255019,  5258349600,  5157417517,  5176204261
dynprog,  15136771294,  2923618511,  1574205937,  1538776368,  3028975541,  4787829192,  3783020760,  2951512603,  3682149521,  3005603953
gramschmidt,  66479252930,  49270295456,  37618608369,  49198124801,  49092643149,  50143902781,  38073289770,  38190000150,  37911418878,  37850075692
lu,  19657391246,  5919911936,  5909448482,  4661620491,  5926117870,  8762731089,  7666547795,  5895477713,  7672263020,  5898909501
ludcmp,  26668661311,  15775386716,  15247450171,  15427062300,  16635444829,  18306279288,  17398154278,  17927041677,  17689528404,  17920166179
floyd-warshall,  72499816684,  15743829037,  15604354985,  12682800931,  15619991797,  28471585752,  21914571941,  18729880429,  20836200148,  14845794128
reg_detect,  1229567615,  131815000,  130284019,  79558315,  132185246,  393429057,  366249534,  147537060,  353571472,  139058259
adi,  33209979960,  15726517044,  15436529077,  12543676804,  15632596234,  17699335168,  17336661748,  16735039574,  17318386112,  16384651293
fdtd-2d,  12535640724,  4826119523,  4719805990,  3779412909,  4777443497,  6167699697,  5963981083,  5256770949,  5958132168,  5302898387
jacobi-1d-imper,  77556569,  21686908,  20707080,  14394228,  21724331,  27181743,  26987731,  23008977,  26973774,  22992280
jacobi-2d-imper,  2771864872,  821674350,  818662200,  613127904,  820944650,  1148852389,  1144282740,  1143131474,  1067776037,  1142089633
seidel-2d,  3724056159,  1277701801,  1313257820,  1174833217,  1257215203,  1518437047,  1497602719,  1478201602,  1497304416,  1498161534


==> benchmark_data/measures_kvx_cos.csv <==
benches, .gcc.O0, .gcc.O1, .gcc.O2, .gcc.O3, .gcc.Os, .ccomp.nossa.nocse3, .ccomp.nossa.cse3, .ccomp.nossa.cse3.unroll_rotate, .ccomp.ssa.nocse3, .ccomp.ssa.nocse3.unroll_rotate
binary_search randomfill,  1287690,  400037,  200029,  89411,  275041,  200049,  200049,  175061,  175071,  175061
binary_search search1,  870,  291,  306,  260,  329,  302,  302,  275,  301,  292
binary_search search2,  1081,  373,  248,  270,  281,  254,  240,  250,  240,  237
binary_search search3,  1201,  351,  271,  271,  282,  254,  240,  273,  240,  262
binary_search search4,  1174,  326,  217,  213,  253,  248,  234,  259,  234,  233
bitsliced-aes,  24253484,  5305791,  4061512,  4375504,  4103899,  3981389,  3972718,  3932981,  3965552,  3963427
bitsliced-tea,  6923836,  1758100,  1256132,  713514,  1282907,  1184751,  1148534,  1083891,  1174168,  1133664
complex_mat c1,  15617473,  3766014,  2215528,  1632650,  4123783,  3120659,  3120682,  2907293,  3120682,  3000352
complex_mat c8,  10996612,  3088442,  1568390,  1587204,  3458141,  2239240,  2209276,  2224265,  2231888,  2224285
complex_mat c9,  8298395,  3167530,  1613247,  1601254,  1948604,  1588282,  1597284,  1576267,  1582266,  1594281
float_mat c1,  8755875,  1125968,  916852,  619151,  1653970,  1845086,  1845105,  1551347,  1845105,  1551347
float_mat c2,  5729683,  1096114,  888541,  597518,  1347583,  1536968,  1536931,  1248928,  1536931,  1248926
float_mat c3,  5570617,  1411150,  669444,  519626,  1128580,  963924,  966925,  805001,  963947,  808059
float_mat c4,  4438032,  1524957,  873483,  624460,  1341905,  1164988,  1162011,  871010,  1162011,  871069
float_mat c5,  4120044,  1063283,  654430,  573486,  927618,  805086,  805065,  658084,  805065,  658086
float_mat c6,  3741996,  1210285,  663434,  582557,  813608,  658085,  658085,  658162,  658085,  658100
float_mat c7,  3583067,  1102219,  588528,  582659,  804568,  571250,  571173,  571161,  571177,  571179
float_mat c8,  3304023,  1102191,  588465,  579526,  804516,  571179,  571122,  571183,  571122,  571114
heapsort, 69059822, 22374234, 16949339, 18350240, 17224635, 16109171, 16263610, 15114014, 16263610, 16353615
idea,  216137482,  92799112,  38928578,  39411987,  52953295,  71827740,  71106868,  71172450,  71827716,  71041343
ntt,  344606738,  160029275,  144974691,  144890883,  145864909,  179449936,  178567511,  179091826,  178567474,  178702909
quicksort, 22616935, 10183194, 7359011, 7922794, 8406053, 8389487, 8183230, 8084963, 8286285, 8351219
sha-256,  20404834,  3978613,  1612591,  885495,  2383003,  3036352,  2623167,  2626794,  2674303,  2659014
lift,  1865230,  672236,  476684,  239744,  497825,  621179,  639981,  553692,  607014,  554794
memset_from_bitslices-aes,  25617,  1897,  1704,  1697,  11560,  18586,  14387,  9939,  14387,  15395
radiotrans,  1321892,  478277,  221733,  222073,  354696,  691054,  644150,  642146,  678651,  680645
lustrec_heater_control,  498642,  213533,  87485,  80503,  189329,  354803,  347706,  347720,  348798,  348747
lv4_heater_control,  2284408,  297339,  179325,  177327,  237259,  453818,  436151,  436128,  458146,  456213
lv6-en-2cgc_heater_control,  2292846,  260312,  104211,  101208,  210736,  347756,  343650,  343716,  346811,  346783
lv6-en-2cgc_convertible,  11496161,  1866771,  1626769,  1623860,  1713906,  3676248,  3729810,  3596843,  4046070,  3959697
xor_and_mat c1,  8569877,  846952,  628854,  418026,  1378375,  1473849,  1473860,  1263366,  1473860,  1263741
xor_and_mat c2,  5543686,  1252139,  609568,  393636,  1068607,  1257946,  1260894,  1140928,  1260894,  1140928
xor_and_mat c3,  5378635,  1135155,  603458,  420345,  834606,  855890,  855889,  690954,  855856,  690973
xor_and_mat c4,  4251735,  1245948,  765461,  385027,  1062929,  885972,  882991,  759986,  882991,  759987
xor_and_mat c5,  3754042,  919280,  633467,  372587,  822585,  616023,  613001,  499116,  612980,  499109
xor_and_mat c6,  3555675,  934284,  642551,  381633,  576639,  508074,  505094,  499094,  505094,  538097
xor_and_mat c7,  3397026,  826224,  444459,  366778,  546638,  409162,  400158,  406112,  400158,  406112
glpk,  114186325,  65007027,  59282650,  56537521,  63611176,  63053241,  62636565,  61496928,  62909678,  61646121
picosat,  191145609,  121901590,  113611303,  111424703,  118678336,  118553147,  117630878,  117137288,  119259225,  117725030
genann4,  503343757,  226420144,  140347820,  144549361,  176128840,  211012604,  205910520,  182238911,  209359859,  188697893
jpeg-6b,  17472819,  7418736,  5586620,  5303840,  6779573,  6138335,  6182217,  5956680,  6203067,  5944491
zlib,  4745954,  2039000,  1502685,  1452923,  1736244,  1947491,  1858372,  1829196,  1939675,  1911530
ocaml,  15580343,  10808712,  10291448,  10309742,  10380993,  9783437,  9777206,  9841558,  9782637,  9842682
ppm2tiff,  4180052,  1916993,  1432941,  1304906,  1562201,  1523248,  1516086,  1499183,  1559288,  1514551
correlation,  2483952,  887037,  776748,  775306,  791103,  1463427,  1463879,  1462427,  1459052,  1459169
covariance,  1267322,  374192,  246484,  245946,  265653,  317602,  300814,  297454,  301387,  313948
2mm,  4569794,  1380284,  950294,  924630,  1242590,  1187479,  1090097,  1022711,  1089313,  1052428
3mm,  6632268,  1913757,  1217862,  1229187,  1643792,  1593255,  1494976,  1424544,  1495102,  1424551
atax,  126344,  40358,  33114,  28157,  37181,  35000,  30910,  29076,  30910,  30087
bicg,  111422,  34066,  28085,  28089,  31906,  29933,  28900,  28050,  28922,  28055
cholesky,  347737,  132067,  85661,  72926,  113288,  120250,  107733,  88604,  107220,  88457
doitgen,  877788,  213424,  140773,  71940,  188692,  205602,  192679,  196184,  194904,  192804
gemm,  2358440,  742287,  512659,  512667,  641700,  614732,  613710,  547512,  548540,  547514
gemver,  223564,  75928,  58573,  44021,  68630,  60684,  60689,  55547,  58696,  55528
gesummv,  115183,  37365,  30792,  31037,  31782,  32845,  32724,  31956,  32757,  31986
mvt,  125710,  41454,  28141,  28352,  36244,  34014,  32020,  32121,  33010,  31185
symm,  1792991,  547518,  438002,  379156,  521919,  533572,  532828,  488125,  532567,  489160
syr2k,  4234230,  1233529,  1032114,  1020787,  1161723,  1128337,  1160974,  1159935,  1129227,  1127238
syrk,  2369649,  714284,  516092,  506379,  645541,  644347,  644821,  547878,  644858,  545932
trisolv,  38557,  15398,  11300,  11497,  13937,  14156,  12964,  11458,  13137,  11545
trmm,  1141194,  346994,  256045,  255940,  280271,  349696,  349751,  267056,  349722,  267070
durbin,  88246,  31797,  20573,  16459,  19206,  24980,  24821,  21910,  24797,  21806
dynprog,  5163746,  1525458,  808873,  693381,  1083600,  1077596,  1077586,  917208,  1028299,  871288
gramschmidt,  2348614,  714998,  598323,  516970,  663255,  635783,  628174,  600057,  596794,  595090
lu,  777676,  244113,  186098,  135108,  236403,  244584,  244351,  181881,  243998,  181295
ludcmp,  730047,  265994,  184023,  153194,  241417,  277655,  263755,  213473,  260662,  211975
floyd-warshall,  2797230,  599061,  532032,  389155,  531232,  696611,  696611,  696611,  696589,  696610
reg_detect,  118191,  21601,  14060,  6505,  17241,  23265,  21258,  15871,  21353,  16812
adi,  6935779,  6015686,  5981755,  6012116,  6035434,  5967927,  6039302,  6034970,  5979846,  5975640
fdtd-2d,  533182,  182385,  167131,  90988,  168656,  167766,  163798,  150068,  167831,  155749
fdtd-apml,  178598281,  161352336,  159525459,  160067187,  160755225,  160435277,  161278944,  161701337,  159559665,  159748519
jacobi-1d-imper,  105391,  34412,  26360,  13309,  32321,  29254,  29254,  25153,  29273,  27130
jacobi-2d-imper,  290328,  78073,  72056,  34564,  73850,  76795,  78612,  70456,  76834,  66880
seidel-2d,  914769,  642288,  638290,  630140,  644750,  641213,  635812,  641536,  634013,  637352


==> benchmark_data/measures_kvx_elf.csv <==
benches, .gcc.O0, .gcc.O1, .gcc.O2, .gcc.O3, .gcc.Os, .ccomp.nossa.nocse3, .ccomp.nossa.cse3, .ccomp.nossa.cse3.unroll_rotate, .ccomp.ssa.nocse3, .ccomp.ssa.nocse3.unroll_rotate
binary_search randomfill,  1287669,  400059,  200052,  89412,  275041,  200072,  200072,  175060,  175072,  175060
binary_search search1,  872,  292,  280,  237,  351,  302,  302,  275,  301,  292
binary_search search2,  1103,  351,  245,  248,  305,  254,  240,  273,  264,  260
binary_search search3,  1223,  351,  248,  248,  305,  277,  263,  273,  263,  260
binary_search search4,  1196,  326,  239,  215,  275,  249,  235,  223,  235,  210
bitsliced-aes,  24357845,  5405821,  4166956,  4677196,  4208510,  4091807,  4074798,  4039976,  4073676,  4039656
bitsliced-tea,  6931716,  1759987,  1257911,  713465,  1292585,  1182407,  1150984,  1076813,  1181695,  1126527
complex_mat c1,  15617465,  3766006,  2215549,  1632584,  4216900,  3120692,  3120667,  2910178,  3120667,  2913202
complex_mat c8,  10996993,  3088811,  1589686,  1587523,  3476491,  2221629,  2209575,  2238226,  2212595,  2217230
complex_mat c9,  8298784,  3167876,  1634592,  1583579,  1948913,  1588601,  1597498,  1573611,  1600625,  1591473
float_mat c1,  8755879,  1125980,  916490,  619137,  1654051,  1845104,  1845134,  1551397,  1845134,  1551376
float_mat c2,  5733488,  1099936,  892382,  598594,  1444808,  1540783,  1540782,  1252748,  1540782,  1252748
float_mat c3,  5574478,  1415033,  634438,  523586,  1180829,  967878,  970894,  850972,  968022,  811968
float_mat c4,  4441928,  1528806,  880299,  628507,  1345781,  1171868,  1165888,  874891,  1165887,  874870
float_mat c5,  4123934,  1067136,  658319,  577593,  934810,  809031,  809030,  659008,  809030,  659026
float_mat c6,  3745908,  1214142,  664381,  589572,  817363,  662047,  662066,  659024,  662047,  659028
float_mat c7,  3586917,  1106064,  592485,  586659,  808305,  575176,  575173,  563195,  575154,  563131
float_mat c8,  3307902,  1106020,  592560,  583662,  814247,  575174,  575192,  560179,  575192,  560144
heapsort, 69058168, 22374185, 16907696, 18707957, 17205058, 15858545, 16645355, 15128061, 16645355, 16705362
idea,  216137539,  92799194,  38928624,  39420246,  52953347,  71827818,  70844879,  69206471,  71827901,  70386022
ntt,  344603126,  160027632,  145108007,  145047825,  147001026,  178530899,  177393354,  177917742,  177393404,  177655567
quicksort, 22616809, 10182751, 7638055, 7946938, 8405743, 8388966, 8212714, 8114426, 8315769, 8350676
sha-256,  20406898,  3981774,  1614683,  887095,  2332471,  3048379,  2636470,  2627648,  2676993,  2671204
lift,  1866221,  671162,  467658,  240731,  512801,  631204,  635976,  557699,  602990,  565753
memset_from_bitslices-aes,  26832,  1738,  1591,  1579,  11441,  17037,  14306,  9847,  14306,  15298
radiotrans,  1321926,  478312,  220057,  222786,  356061,  690386,  652683,  641667,  678498,  683473
lustrec_heater_control,  494676,  213521,  86529,  80446,  190323,  353815,  345766,  345801,  351733,  351746
lv4_heater_control,  2267411,  297384,  180300,  177305,  236207,  454761,  435394,  434410,  455067,  455131
lv6-en-2cgc_heater_control,  2287866,  260273,  105196,  101201,  210669,  348722,  342647,  343694,  347684,  347738
lv6-en-2cgc_convertible,  11269894,  1868149,  1628019,  1627234,  1707587,  3926051,  3535959,  3533411,  4055375,  3913567
xor_and_mat c1,  8569881,  846989,  628896,  418140,  1375416,  1473882,  1473905,  1263403,  1473905,  1263778
xor_and_mat c2,  5547473,  1255956,  613360,  400588,  1075832,  1261773,  1261769,  1144791,  1261769,  1144790
xor_and_mat c3,  5382477,  1139055,  607337,  424429,  838861,  859729,  859709,  694934,  859844,  694936
xor_and_mat c4,  4255564,  1249834,  769387,  391944,  1162811,  889872,  886895,  763934,  886895,  763872
xor_and_mat c5,  3757958,  923142,  637410,  376713,  826840,  619920,  616922,  539139,  616901,  497124
xor_and_mat c6,  3559550,  938164,  646406,  388644,  577722,  512110,  509129,  500105,  509129,  536027
xor_and_mat c7,  3400898,  830044,  451213,  370813,  550725,  413184,  428201,  380191,  428201,  398051
picosat,  49807,  39451,  37902,  36719,  38468,  39314,  39000,  39219,  39024,  38675
genann4,  13165,  5113,  4081,  4082,  6602,  9649,  9629,  8146,  9143,  8150
zlib,  106438,  54031,  49661,  43332,  52694,  55035,  53814,  54156,  54142,  54232
correlation,  2489455,  879757,  768459,  774038,  789123,  1477876,  1472471,  1461458,  1474454,  1454640
covariance,  1267168,  374548,  246421,  245220,  266461,  301293,  300649,  297363,  300475,  313220
2mm,  4569483,  1380358,  918578,  925617,  1179170,  1155806,  1121847,  1022813,  1089317,  1053489
3mm,  6631929,  1913847,  1218862,  1222013,  1643843,  1592316,  1495005,  1424593,  1463409,  1454321
atax,  126405,  40445,  33148,  27955,  37240,  33067,  29995,  29113,  29979,  29155
bicg,  111521,  34193,  28188,  27919,  32006,  30066,  29031,  28097,  29032,  28147
cholesky,  347745,  132077,  85872,  72502,  113232,  120061,  107544,  87985,  107127,  87970
doitgen,  877880,  213454,  140808,  72093,  188762,  205645,  192739,  205221,  194956,  192940
gemm,  2358403,  742327,  512711,  515727,  641733,  614770,  613746,  547596,  548570,  547596
gemver,  223771,  76171,  58796,  44162,  68809,  61895,  59880,  56674,  59838,  57630
gesummv,  115280,  37440,  30877,  31141,  31821,  32955,  32792,  32030,  32824,  32059
mvt,  125819,  41498,  28281,  28389,  36334,  35090,  32156,  32216,  32109,  32208
symm,  1791562,  547560,  438078,  379548,  521950,  532617,  532879,  488177,  533646,  488176
syr2k,  4233982,  1233594,  1033170,  1020808,  1161764,  1128416,  1161040,  1159020,  1129294,  1127261
syrk,  2369703,  714298,  516132,  509463,  645565,  644374,  644904,  545971,  644861,  545977
trisolv,  38615,  15192,  11074,  11521,  13759,  14035,  12950,  11382,  13111,  11531
trmm,  1141191,  347009,  256091,  255978,  280231,  349711,  349746,  267111,  349765,  267061
durbin,  88367,  31875,  20659,  16529,  19317,  23215,  23925,  21436,  23953,  21966
dynprog,  5163804,  1525495,  808463,  690586,  1087981,  978422,  973777,  916912,  1023370,  871338
gramschmidt,  2342076,  712820,  595273,  514819,  661146,  634693,  611025,  598090,  595025,  593016
lu,  776893,  243611,  185056,  133521,  234898,  243545,  244523,  190809,  243962,  189908
ludcmp,  728577,  264305,  182351,  151811,  239172,  275030,  256747,  211586,  260318,  210593
floyd-warshall,  2797241,  599093,  532064,  386081,  531264,  696643,  696619,  696622,  696620,  696622
reg_detect,  118257,  21680,  14089,  6542,  17304,  23269,  21323,  15932,  20403,  15960
adi,  6935957,  5991872,  5981824,  5928247,  5951816,  6025877,  5989815,  5983556,  5932366,  5892166
fdtd-2d,  533182,  182406,  167092,  90994,  166715,  165802,  160115,  148152,  162176,  155784
fdtd-apml,  180288152,  160741267,  159460435,  157701888,  158362588,  158069890,  158822432,  160164992,  161250479,  161472131
jacobi-1d-imper,  105432,  34462,  26408,  13322,  31360,  28305,  28305,  25149,  28305,  27138
jacobi-2d-imper,  290351,  78172,  72042,  34566,  72148,  72867,  73327,  70509,  73322,  66885
seidel-2d,  911499,  651294,  634657,  617500,  633312,  625659,  637647,  630134,  639450,  635555


==> benchmark_data/measures_kvx_simulator.csv <==
benches, .gcc.O0, .gcc.O1, .gcc.O2, .gcc.O3, .gcc.Os, .ccomp.nossa.nocse3, .ccomp.nossa.cse3, .ccomp.nossa.cse3.unroll_rotate, .ccomp.ssa.nocse3, .ccomp.ssa.nocse3.unroll_rotate
binary_search randomfill,  1687659,  450039,  325007,  142975,  400043,  250053,  250053,  250064,  300053,  250062
binary_search search1,  1067,  295,  333,  319,  430,  357,  357,  329,  346,  345
binary_search search2,  1389,  397,  291,  283,  338,  282,  268,  298,  264,  289
binary_search search3,  1575,  398,  306,  280,  339,  279,  265,  284,  266,  272
binary_search search4,  1535,  366,  255,  245,  308,  276,  262,  293,  263,  257
bitsliced-aes,  31370516,  7134200,  6256269,  7232482,  6154868,  5854506,  7014144,  7018210,  7081875,  6260770
bitsliced-tea,  9143862,  2057270,  1676579,  982190,  1627633,  1667062,  1586691,  1494291,  1599252,  1479767
complex_mat c1,  18473984,  3939336,  2876912,  1703049,  4838612,  3663518,  3663452,  3713372,  3663511,  3713395
complex_mat c8,  12944386,  2701463,  1665932,  1642939,  4150813,  2435556,  2421537,  2412489,  2454413,  2412487
complex_mat c9,  9807715,  2901172,  1713732,  1695533,  2099402,  1614699,  1653826,  1599922,  1664198,  1620917
float_mat c1,  10456675,  1385930,  1275396,  779397,  1948743,  2044970,  2044969,  1729899,  2044970,  1822841
float_mat c2,  6870934,  1350714,  1151960,  716978,  1546018,  1647611,  1647610,  1599310,  1647400,  1596317
float_mat c3,  6567988,  1365801,  980860,  704696,  1179866,  1196368,  1199397,  1062179,  1197266,  1020226
float_mat c4,  5690117,  1617467,  1238909,  650898,  1914692,  1551359,  1545157,  1134559,  1545144,  1224574
float_mat c5,  5129272,  1240126,  959995,  638666,  1294021,  993352,  987480,  951429,  987395,  948300
float_mat c6,  4790096,  1212870,  1017141,  653547,  840797,  918424,  963209,  948335,  963208,  1023672
float_mat c7,  4586231,  1053888,  749873,  612056,  798953,  723747,  750516,  702749,  729732,  705736
float_mat c8,  4235116,  1044854,  707937,  614776,  774879,  663877,  684694,  675760,  684696,  717518
glibc_qsort, 7703697, 2387288, 2170061, 1956627, 2208037, 2835091, 2862865, 2503957, 2733494, 2512325
heapsort, 85333709, 24963311, 20278253, 22877586, 19156386, 21133065, 22387241, 19438750, 22024599, 22096206
idea,  243267993,  103283658,  48889567,  48906252,  58851467,  93647224,  94238620,  88670459,  94108311,  91750680
ntt,  450413383,  240698762,  233804002,  232115206,  237733230,  274536417,  268766530,  268755316,  270486322,  268580097
quicksort, 29214373, 11474054, 9408250, 10211900, 10184917, 10443423, 10194528, 9306662, 10194528, 9555887
sha-256,  26813725,  4442873,  2477894,  1458472,  3302237,  3515507,  3332532,  3239731,  3369687,  3278741
lift,  2415222,  808713,  669238,  349555,  717284,  894936,  891708,  782178,  872667,  766247
memset_from_bitslices-aes,  34659,  2635,  2542,  2355,  15083,  23638,  16617,  12090,  16617,  13386
radiotrans,  1680560,  557131,  268596,  270544,  489391,  1001577,  957227,  911798,  954967,  910491
lustrec_heater_control,  594879,  250570,  101621,  96661,  234752,  483376,  480283,  473237,  468273,  459218
lv4_heater_control,  3459703,  338360,  226162,  214250,  304117,  623451,  613129,  605222,  597476,  596557
lv6-en-2cgc_heater_control,  3457856,  299167,  130185,  127201,  256534,  510027,  475079,  476054,  469116,  471094
lv6-en-2cgc_convertible,  12480255,  2423909,  2222357,  2187464,  2325152,  4563409,  4439164,  4319808,  4425179,  4313317
xor_and_mat c1,  10270622,  1293921,  1264346,  669551,  2041651,  1859772,  1859756,  1632612,  1767705,  1632611
xor_and_mat c2,  6870917,  1437997,  1149246,  596837,  1455950,  1740374,  1737492,  1500649,  1644722,  1506588
xor_and_mat c3,  6567995,  1273045,  842844,  641700,  1074795,  1049957,  1049957,  992567,  1050607,  950990
xor_and_mat c4,  5689771,  1524739,  1140239,  470195,  1725923,  1362914,  1269521,  1203869,  1269508,  1206848
xor_and_mat c5,  5129151,  1102193,  860547,  452652,  1188800,  762876,  759977,  708857,  762858,  711862
xor_and_mat c6,  4789814,  1081268,  788708,  482735,  915916,  690864,  729719,  672749,  774453,  672747
xor_and_mat c7,  4586176,  976147,  584394,  455316,  756986,  579890,  639794,  561730,  619009,  540950
glpk,  155681293,  86249097,  81579584,  76656775,  89811437,  85717117,  85516755,  84617809,  85757274,  84221879
picosat,  235471554,  148884550,  143118439,  137995847,  149461911,  148208814,  147659222,  147793602,  147564601,  147173217
genann4,  634547688,  265472574,  163644871,  162742389,  229039603,  251788266,  247439718,  210633316,  245931624,  222484009
jpeg-6b,  21763851,  8677282,  7307909,  6547891,  8644688,  7940936,  7999485,  7832304,  7942539,  7668907
ocaml,  20216636,  13802507,  13296724,  13134023,  13345487,  12506397,  12837316,  12527864,  12273603,  12723460
correlation,  3691651,  1273072,  1203029,  1148468,  1230628,  2403494,  2334004,  2377382,  2386440,  2378706
covariance,  1685794,  383119,  293378,  254101,  344985,  404084,  368704,  362021,  396889,  392215
2mm,  6064983,  1579016,  1176563,  923521,  1440585,  1569620,  1442347,  1208148,  1309163,  1295705
3mm,  8844409,  2208043,  1606852,  1213292,  1971571,  2110475,  1913045,  1794929,  2038563,  1854293
atax,  164515,  48112,  35942,  26915,  42126,  42979,  38980,  36385,  38879,  36292
bicg,  145637,  40321,  31804,  26948,  35188,  34045,  32058,  31712,  34977,  31744
cholesky,  454008,  147455,  114134,  93517,  153269,  144592,  131714,  119498,  136980,  120296
doitgen,  1118236,  246863,  162834,  71755,  239607,  294569,  256010,  269978,  245778,  253335
gemm,  3125360,  840983,  706600,  507852,  803907,  772310,  741505,  671030,  707947,  730464
gemver,  290140,  86270,  63820,  43633,  75934,  70714,  69663,  63051,  69663,  65950
gesummv,  147033,  40902,  33842,  29199,  36726,  36522,  35376,  33137,  35376,  34911
mvt,  163784,  48232,  34896,  27503,  41140,  42995,  40055,  39406,  40056,  40336
symm,  2284772,  590780,  444938,  372316,  495871,  544927,  560421,  549752,  558387,  549815
syr2k,  5658945,  1402114,  1085854,  969572,  1233256,  1255545,  1286880,  1250962,  1286869,  1282788
syrk,  3143960,  846635,  548821,  494382,  778123,  811168,  776311,  611286,  778341,  641020
trisolv,  48581,  17552,  13206,  11759,  16360,  16485,  15317,  12808,  15317,  13335
trmm,  1513461,  394899,  313290,  253050,  343216,  383671,  383645,  307620,  397526,  309461
durbin,  111565,  33200,  22554,  16520,  23087,  29381,  27328,  25590,  26709,  25654
dynprog,  6631952,  1778500,  1139822,  841386,  1538571,  1364906,  1255459,  1264349,  1217326,  1110805
gramschmidt,  3115489,  849352,  663398,  542141,  772116,  830751,  805051,  756728,  745839,  723590
lu,  1032871,  292827,  253249,  156789,  279952,  276441,  298920,  238674,  298447,  247553
ludcmp,  948884,  296489,  240504,  184709,  286321,  325059,  308052,  274127,  306175,  263594
floyd-warshall,  3692234,  599179,  694052,  379324,  629941,  765127,  765099,  765093,  794862,  764133
reg_detect,  155977,  26013,  20712,  7989,  23874,  34471,  30355,  24408,  29574,  23491
adi,  11307134,  10066372,  10087055,  10103402,  10125177,  10201915,  10102866,  10100231,  10071236,  10098417
fdtd-2d,  652862,  180530,  157394,  72337,  171534,  193859,  181746,  164981,  187746,  167004
jacobi-1d-imper,  139291,  39470,  33440,  14175,  37418,  36313,  36293,  32305,  36293,  31314
jacobi-2d-imper,  382998,  89058,  73498,  33340,  86865,  92271,  90529,  87089,  90685,  87211
seidel-2d,  1264927,  907256,  881412,  857457,  895436,  888348,  891922,  886127,  886159,  892401


==> benchmark_data/measures_rv64.csv <==
benches, .gcc.O0, .gcc.O1, .gcc.O2, .gcc.O3, .gcc.Os, .ccomp.nossa.nocse3, .ccomp.nossa.cse3, .ccomp.nossa.cse3.unroll_rotate, .ccomp.ssa.nocse3, .ccomp.ssa.nocse3.unroll_rotate
binary_search randomfill,  1222159,  495151,  509311,  460764,  572930,  672248,  667584,  649012,  672774,  648030
binary_search search1,  698,  205,  292,  331,  266,  253,  262,  246,  265,  257
binary_search search2,  864,  211,  318,  262,  255,  296,  304,  300,  295,  312
binary_search search3,  998,  211,  259,  320,  253,  308,  296,  300,  299,  289
binary_search search4,  1064,  271,  310,  241,  213,  344,  347,  362,  344,  353
bitsliced-aes,  19145774,  6602086,  5132574,  5104993,  6162206,  6411184,  6153828,  6262328,  6141804,  6273608
bitsliced-tea,  5648566,  1491299,  1381396,  1396808,  1469190,  2089592,  2016914,  1940686,  2081654,  2053207
complex_mat c1,  16054048,  4398992,  2891166,  2873240,  5501149,  5980818,  6363370,  5684374,  5974632,  6001530
complex_mat c8,  12068790,  3408930,  1829940,  1846770,  3990641,  2821720,  2748649,  2714289,  2777018,  2693402
complex_mat c9,  9743431,  3592077,  1819933,  1775284,  2248187,  1913804,  1875185,  1889860,  1792900,  1776359
float_mat c1,  9813037,  2302745,  2468531,  2510129,  2652733,  3928695,  3903275,  3325682,  3930943,  3441495
float_mat c2,  6396802,  2248106,  2437102,  2426208,  1971638,  2926608,  3153312,  2643338,  2927845,  2720388
float_mat c3,  6228440,  2386313,  1830850,  1845456,  1620910,  2528395,  2427945,  2373444,  2340252,  2357388
float_mat c4,  4127115,  1687835,  1416982,  1420845,  1415723,  1714989,  1807922,  1324612,  1797089,  1350522
float_mat c5,  4281353,  1371944,  1460568,  1233867,  1124068,  1209173,  1202591,  1116573,  1206351,  1070468
float_mat c6,  3667929,  1489946,  1244117,  1295930,  1255609,  1162782,  1162079,  1086219,  1172846,  1090342
float_mat c7,  3586344,  1530389,  1021973,  1089046,  1221919,  1205674,  1063988,  1019024,  1072885,  1075958
float_mat c8,  3392344,  1403304,  978419,  1009163,  1221206,  1110973,  1097250,  970955,  960223,  1038849
glibc_qsort, 4719621, 1589938, 1389909, 1135465, 1443851, 1971203, 1878030, 1745454, 1909157, 1758834
heapsort, 63376136, 20445994, 18792799, 19896122, 20481835, 25122912, 25228695, 25044681, 25074340, 25224249
idea,  275554943,  129605525,  111421597,  116831378,  115997282,  127393360,  124140532,  127348356,  122384453,  128157153
ntt,  398804451,  207551428,  198279668,  193564523,  198995556,  210442324,  200777936,  201325942,  203440809,  204978030
quicksort, 17990330, 8247220, 7105347, 7059049, 8229330, 9767123, 9630787, 9264692, 9227970, 9368949
sha-256,  22564980,  4977531,  4490474,  4663065,  4930684,  6550579,  6379449,  6051024,  6329725,  6299462
lift,  1849249,  570255,  520397,  396909,  508115,  962670,  941734,  834749,  945667,  875335
memset_from_bitslices-aes,  32088,  8296,  5250,  16982,  10853,  16568,  28915,  12309,  16520,  15019
radiotrans,  1529310,  590378,  383515,  383277,  575630,  583142,  1813319,  522827,  522976,  521242
lustrec_heater_control,  752016,  369993,  220372,  220429,  375402,  397907,  380565,  393223,  379527,  407257
lv4_heater_control,  1349840,  535295,  393508,  389860,  447152,  560301,  513575,  508997,  541178,  538732
lv6-en-2cgc_heater_control,  1433151,  454341,  261549,  273700,  440715,  521903,  480100,  477667,  499546,  504153
lv6-en-2cgc_convertible,  12257777,  2428912,  2217497,  2251853,  3053699,  5407812,  5921102,  5924168,  6420832,  6462526
xor_and_mat c1,  8549207,  1663469,  1540749,  1560238,  1729485,  3287991,  3272080,  2148480,  3270434,  2207594
xor_and_mat c2,  5207416,  1592814,  1512863,  1497191,  1399699,  2276519,  2275289,  1977869,  2275337,  1975955
xor_and_mat c3,  5108351,  1583127,  1478329,  1477516,  1285752,  2283035,  2086487,  2194676,  2074316,  2163924
xor_and_mat c4,  3188537,  855878,  748680,  743945,  945902,  1335002,  1325741,  863206,  1340551,  858356
xor_and_mat c5,  2923926,  799117,  649905,  648534,  751253,  1012084,  1028594,  766749,  999637,  770010
xor_and_mat c6,  2722442,  805750,  703670,  702715,  765152,  955670,  944651,  773257,  942875,  767245
xor_and_mat c7,  2650660,  749878,  659654,  658574,  695367,  1093849,  864976,  837346,  863997,  837822
glpk,  92810147,  45558361,  45615006,  45318042,  47532244,  52915365,  53878359,  51356994,  52597616,  56612061
picosat,  120337615,  47107808,  44445347,  46369150,  49182967,  54201317,  60785089,  53022424,  58744124,  53309077
genann4,  500947588,  246592815,  200382792,  207877898,  213233789,  252901439,  263940952,  244862006,  260469399,  251324104
jpeg-6b,  19325525,  8283809,  7127473,  7344433,  7958967,  9296508,  9221594,  9158871,  9220407,  9326968
ocaml,  28441039,  11400972,  16029294,  22376653,  14704260,  10982985,  10767012,  16156307,  10757246,  10967031
correlation,  7179183509,  3754581812,  3637459411,  3641403163,  3677467768,  4820448415,  4238302971,  4236190591,  4173388975,  4235945315
covariance,  7098627681,  3732078002,  3658660078,  3660103461,  3670379750,  4779745971,  4225648270,  4260258860,  4133168307,  4130656035
2mm,  506798536,  255345911,  237053338,  238669364,  238428458,  306435064,  280920191,  278671933,  276928429,  277699730
3mm,  654429029,  372195830,  362835224,  362131168,  358497768,  446025004,  407602694,  411647887,  407530481,  408282997
atax,  32069437,  12567881,  12034150,  12234201,  12085709,  18643408,  16577922,  14540529,  17055367,  13587136
bicg,  29209836,  11819357,  11308263,  11234201,  11839340,  14844566,  13823331,  13874742,  14002681,  13679790
cholesky,  17845295,  6329705,  6672447,  6602776,  8041404,  9895654,  8776013,  6974464,  8403972,  17850334
doitgen,  91115586,  24193174,  21968837,  21753303,  22003723,  41681368,  34143977,  36097633,  32054511,  31942678
gemm,  227849232,  132573455,  123429890,  127545655,  124939727,  149391134,  139193828,  153006758,  148567250,  140906829
gemver,  63428219,  31943737,  28976160,  33797532,  31071005,  39603492,  37137813,  34842905,  36979478,  35350535
gesummv,  29479797,  13204880,  12662520,  12843836,  13230501,  15734063,  14959994,  15273727,  15160416,  14938482
mvt,  36799263,  17552251,  16427607,  16683649,  17020851,  23596604,  22266921,  19801822,  22100216,  20776377
symm,  179259095,  133480448,  114832909,  108896460,  135166558,  147418098,  152397635,  139603507,  140189267,  143071130
syr2k,  310964688,  149345229,  132826956,  135982574,  132278688,  173105599,  152442921,  146489073,  146109412,  143056208
syrk,  163393650,  66138781,  60772987,  60762134,  63008523,  89065818,  89307015,  78830379,  87143681,  78871570
trisolv,  8282251,  3423421,  3392829,  3260915,  4034382,  5074955,  4777617,  3777281,  4785570,  3663253
trmm,  87990223,  33114347,  31071976,  31287907,  36425743,  45942393,  42790120,  38424081,  40574375,  41538625
durbin,  31461061,  15721238,  14875836,  14671182,  15545060,  19504182,  17891650,  17929895,  20129993,  17786333
dynprog,  190572844,  48536194,  30466796,  33521481,  65753004,  111120245,  85582162,  79357971,  80176785,  78691662
gramschmidt,  252234789,  202026623,  154080634,  166037785,  202847358,  224446233,  205243801,  205884542,  206587719,  207031068
lu,  50125954,  21354998,  20479823,  20357476,  20748465,  28982534,  27786630,  32854382,  29250549,  27263527
ludcmp,  45907672,  13561246,  13398104,  12576833,  14150621,  24056403,  22553594,  17135970,  17992967,  17658804
floyd-warshall,  195881456,  66907259,  62539794,  51520744,  66595914,  96348405,  91963413,  89753222,  85840546,  87887548
reg_detect,  12347278,  1489075,  1261160,  1158849,  1614467,  6292186,  5428733,  3592162,  4804889,  2756121
adi,  2627253538,  1470413146,  1401960201,  1402201306,  1458956675,  1607790120,  1539256865,  1551745475,  1545780297,  1534994334
fdtd-2d,  883654600,  406604525,  376899132,  375751382,  390608429,  535450221,  492942122,  487883527,  495401641,  503469881
jacobi-1d-imper,  924944,  350401,  340105,  330725,  367350,  469248,  481394,  459260,  474268,  451620
jacobi-2d-imper,  540495432,  192436272,  191415044,  185292240,  185034171,  289463742,  255770230,  269728793,  260557352,  245545139
seidel-2d,  777440399,  323965857,  313457178,  304113180,  323371270,  381326159,  360065842,  362656183,  359094720,  358918425


==> benchmark_data/measures_x86-64.csv <==
benches, .gcc.O0, .gcc.O1, .gcc.O2, .gcc.O3, .gcc.Os, .ccomp.nossa.nocse3, .ccomp.nossa.cse3, .ccomp.nossa.cse3.unroll_rotate, .ccomp.ssa.nocse3, .ccomp.ssa.nocse3.unroll_rotate
binary_search randomfill,  1360352,  414068,  365136,  362764,  582766,  314060,  374836,  466124,  376848,  381740
binary_search search1,  840,  548,  512,  852,  418,  292,  396,  548,  476,  628
binary_search search2,  1380,  452,  592,  588,  232,  354,  424,  432,  436,  420
binary_search search3,  1600,  432,  596,  668,  226,  418,  516,  512,  520,  504
binary_search search4,  1636,  288,  552,  588,  252,  422,  516,  500,  524,  500
bitsliced-aes,  9480492,  2105652,  3242384,  3527376,  3211064,  3720540,  3711344,  3448692,  3668664,  3443752
bitsliced-tea,  3331824,  701744,  661784,  656792,  698360,  972392,  1019724,  1039356,  949596,  1002488
complex_mat c1,  6407448,  1017120,  1307940,  1300988,  1987996,  2392980,  2357144,  2125582,  2358376,  2413052
complex_mat c8,  4805180,  957306,  1248124,  1189836,  1962436,  1539712,  1530440,  1374244,  1591256,  1537108
complex_mat c9,  2690560,  669560,  851688,  892932,  800876,  904120,  869330,  864134,  899028,  899412
float_mat c1,  2548840,  368208,  541308,  543280,  1045734,  1386676,  1156946,  578070,  1362202,  1215280
float_mat c2,  1686574,  325694,  520732,  561456,  554528,  759596,  633238,  654346,  691036,  645032
float_mat c3,  1114934,  242846,  388680,  389780,  428556,  646816,  658074,  484886,  717320,  582776
float_mat c4,  1232710,  302016,  481732,  491684,  463032,  579476,  502050,  459038,  528084,  552332
float_mat c5,  1221042,  266570,  472200,  431532,  464350,  519876,  445536,  437730,  532716,  524988
float_mat c6,  1157570,  269476,  423492,  426272,  403256,  514956,  435738,  428220,  468852,  525676
float_mat c7,  1168326,  273290,  427672,  428288,  435486,  515448,  435522,  434760,  474790,  516628
float_mat c8,  1166110,  272236,  430488,  429516,  435320,  511452,  430560,  429340,  469476,  511464
glibc_qsort, 4146860, 2088440, 1937296, 2149516, 2250796, 2670840, 2542188, 2231880, 2541976, 2220444
heapsort, 29253470, 6704064, 8496136, 11619544, 8573700, 14360666, 8792094, 9014916, 11589918, 9515712
idea,  47234500,  22491618,  22987594,  26061764,  23612682,  25210392,  21500738,  28087276,  21297870,  21562158
ntt,  61183238,  31270048,  24926172,  29851412,  30386248,  26134526,  30648050,  30208622,  25551088,  31851034
quicksort, 19608570, 6281466, 7982300, 7991854, 8786200, 8375884, 6677446, 11538662, 8993286, 8701060
sha-256,  9087896,  1903294,  2120780,  1976452,  2160624,  2756488,  2098326,  2630972,  2769948,  2756796
lift,  726808,  272548,  305948,  155380,  260004,  336262,  312822,  329928,  351176,  335788
memset_from_bitslices-aes,  19660,  5476,  2520,  2508,  6348,  17316,  20784,  8704,  17848,  14884
radiotrans,  1339132,  533232,  454156,  444452,  920738,  1068152,  992680,  1062720,  966254,  1065004
lustrec_heater_control,  397312,  257960,  226432,  230560,  477912,  458428,  469148,  473188,  461104,  467932
lv4_heater_control,  581768,  295456,  278312,  254430,  508268,  514048,  510756,  509512,  622240,  514828
lv6-en-2cgc_heater_control,  704752,  285936,  253064,  252672,  455742,  506800,  514392,  521860,  515384,  513256
lv6-en-2cgc_convertible,  6824600,  1492476,  1582008,  1572636,  2035248,  2329040,  2318056,  2360456,  2307612,  2337920
xor_and_mat c1,  2427296,  409478,  404774,  481668,  885300,  1136408,  1112684,  614530,  1123040,  918152
xor_and_mat c2,  1597788,  355736,  425120,  425896,  810340,  789136,  790952,  522662,  788136,  716308
xor_and_mat c3,  1561260,  326140,  553388,  420004,  452328,  710732,  657464,  545010,  728908,  647684
xor_and_mat c4,  1594876,  358600,  359826,  276256,  451860,  531152,  622484,  363200,  621000,  558412
xor_and_mat c5,  1590524,  242754,  243354,  281664,  519744,  449640,  452552,  320420,  453356,  385620
xor_and_mat c6,  1433440,  240612,  382972,  350064,  347072,  428852,  403360,  318056,  404768,  379788
xor_and_mat c7,  1402640,  229444,  247854,  265980,  321128,  418240,  390772,  315774,  444416,  375428
glpk,  18021360,  5605942,  6917798,  6583208,  7925148,  9159854,  6690338,  8098528,  8149990,  8310130
picosat,  36099668,  10686076,  9469990,  7964694,  14214868,  13636444,  13642250,  10256182,  15645546,  14485246
genann4,  66101240,  20531766,  13824162,  21261814,  18773154,  28492142,  29122594,  25260498,  29900682,  28405050
jpeg-6b,  8872508,  5333218,  5876500,  5506454,  5319392,  6483106,  6242694,  6761432,  6501530,  5693540
ocaml,  7439036,  5893288,  5206876,  5542682,  6119748,  6657468,  5977490,  6035200,  5510966,  6611516
correlation,  4025896810,  2507018562,  1286118864,  1295535784,  2489125876,  2551192048,  2528996394,  1309371538,  2529414730,  2535646796
covariance,  4036458584,  2470227862,  1294384432,  1301420318,  2470295370,  2566227612,  2530102338,  1302637148,  2553743262,  2514414942
2mm,  31816472072,  13065980824,  12821226804,  12816649014,  13045177802,  14184821150,  13488201836,  12829495334,  13266191590,  13161050834
3mm,  49954215480,  19755193278,  19386082708,  19385480848,  19858443424,  21151159982,  20600505670,  19209036320,  20074070722,  19791297756
atax,  161945804,  100849288,  58318296,  51997444,  97861578,  109371990,  107788970,  65249866,  108875352,  123667408
bicg,  138132550,  81820224,  82151322,  82346344,  79758762,  79487126,  81572364,  82219132,  81857490,  81825160
cholesky,  929442994,  386580782,  390201590,  380981262,  404427656,  421550998,  413866998,  396902052,  405608478,  400940780
doitgen,  2133854504,  1167019342,  550904404,  562628736,  1153164122,  1299604818,  1276035632,  1293676456,  1235613522,  1250536264
gemm,  16496145542,  7222397172,  7370446628,  6422947348,  6604221480,  7279282974,  6819397430,  7112899210,  9026210214,  6701066776
gemver,  511691786,  240850324,  186101372,  174033838,  242345902,  267108812,  263000468,  205403946,  266419562,  260212790
gesummv,  144640444,  82309762,  82568108,  83394584,  81038928,  81747496,  82533710,  81831926,  82254124,  82247714
mvt,  372544836,  200345896,  141649784,  142629980,  196406154,  215170384,  213187014,  153083810,  208428002,  204524470
symm,  13268795336,  9876762388,  9750165228,  9787710646,  10460840160,  10458004366,  9795891382,  9950893142,  10364162882,  9856875372
syr2k,  12712775618,  7562439634,  4664594312,  4665950202,  7565538394,  7610732188,  7605651944,  7593875938,  7607120340,  7605195272
syrk,  6661033486,  5210576374,  2319657572,  2342288612,  5186119998,  5249736914,  5257319320,  2344904636,  5240954538,  5218448114
trisolv,  41403352,  40950870,  19809404,  20042104,  39584734,  40163718,  41632918,  20053814,  41310724,  42082956
trmm,  3347139804,  2588193494,  1184836550,  1186845672,  2588508910,  2635933070,  2647204244,  1199731578,  2655744552,  2600477058
durbin,  282891560,  196153164,  173500598,  176028782,  193147728,  202576188,  200405872,  198885360,  203011774,  203202236
dynprog,  2152307400,  577978082,  288322648,  296190324,  581509122,  974735676,  881931274,  834973630,  755184482,  783442682
gramschmidt,  2190781184,  1559045820,  1545094592,  1555917578,  1563265936,  1571440430,  1565888984,  1554511258,  1568404768,  1546439414
lu,  2153544184,  433084564,  432147958,  282811176,  440036896,  914190216,  803104480,  471468178,  1184538770,  472541134
ludcmp,  2483506084,  791850510,  794419428,  793158000,  789322918,  1258900454,  1115968488,  932381642,  954558718,  1014819140
floyd-warshall,  7944335896,  1795596454,  1306205574,  1278291306,  1302081498,  3120608818,  2967779086,  2538937850,  2540035626,  2396042924
reg_detect,  192594378,  51001782,  29990058,  22628696,  51778954,  102528592,  91009572,  78450738,  96636570,  50767786
adi,  2803807814,  1347537516,  1326348158,  1197680710,  1344379438,  1437204956,  1426800622,  1449881158,  1420474038,  1428518506
fdtd-2d,  1172474748,  332585236,  324275628,  275691398,  303996662,  494507130,  502149316,  371313316,  455885464,  382123434
jacobi-1d-imper,  28008556,  3138394,  6210758,  4543306,  14067452,  10723390,  8517670,  6995850,  9636220,  7503090
jacobi-2d-imper,  283176108,  78790072,  76273492,  61888922,  69055296,  122698458,  147497204,  125359080,  123057308,  117221856
seidel-2d,  484676106,  481124188,  487351114,  429869152,  477771612,  478364298,  477445632,  482138592,  480189492,  482590784


==> compile_speed/yarpgen.dat <==
     915	   2.47	   1.49	   0.67	   0.06	   0.05	   1.16	   0.05	   0.00	   0.18	   0.02	   0.11	   0.37
     460	   1.89	   1.01	   0.56	   0.04	   0.04	   0.51	   0.03	   0.00	   0.13	   0.01	   0.06	   0.25
     245	   0.20	   0.19	   0.08	   0.00	   0.01	   0.04	   0.01	   0.00	   0.03	   0.00	   0.01	   0.04
     695	   5.03	   1.84	   1.04	   0.11	   0.07	   2.32	   0.09	   0.00	   0.29	   0.04	   0.16	   0.58
    1636	   0.05	   0.24	   0.02	   0.01	   0.01	   0.08	   0.01	   0.00	   0.03	   0.00	   0.01	   0.06
    1294	  10.75	   4.97	   4.95	   0.37	   0.17	  14.71	   0.21	   0.00	   0.80	   0.08	   0.44	   1.71
     331	   0.12	   0.12	   0.09	   0.00	   0.00	   0.02	   0.00	   0.00	   0.01	   0.00	   0.01	   0.02
      11	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
     640	   0.32	   0.31	   0.15	   0.01	   0.01	   0.10	   0.01	   0.00	   0.03	   0.00	   0.02	   0.07
    1149	   1.76	   1.19	   0.88	   0.05	   0.06	   0.94	   0.05	   0.00	   0.17	   0.02	   0.10	   0.35
     549	   0.64	   0.47	   0.16	   0.01	   0.02	   0.18	   0.02	   0.00	   0.06	   0.00	   0.03	   0.10
    6112	   5.86	   6.25	   2.73	   0.26	   0.26	  11.86	   0.19	   0.01	   0.61	   0.07	   0.38	   1.57
      11	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
    4116	   4.27	   4.12	   1.77	   0.18	   0.14	   7.84	   0.18	   0.00	   0.47	   0.07	   0.28	   1.21
     143	   0.01	   0.03	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
    1179	   2.91	   2.15	   1.50	   0.10	   0.13	   1.53	   0.06	   0.00	   0.29	   0.03	   0.20	   0.61
      10	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
     123	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
      11	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
     528	   3.24	   2.34	   2.41	   0.07	   0.09	   1.24	   0.05	   0.00	   0.24	   0.02	   0.12	   0.49
    2259	   1.47	   2.06	   0.62	   0.10	   0.07	   1.44	   0.06	   0.00	   0.22	   0.02	   0.13	   0.48
     163	   0.64	   0.46	   0.41	   0.01	   0.02	   0.10	   0.01	   0.00	   0.05	   0.00	   0.03	   0.09
     877	   4.70	   4.86	   5.13	   0.17	   0.17	   5.45	   0.14	   0.00	   0.62	   0.05	   0.25	   1.29
    7030	  40.67	  19.58	  12.58	   1.05	   0.57	 262.53	   0.77	   0.00	   1.97	   0.42	   1.34	   5.27
    5715	  66.14	  34.78	  72.33	   2.02	   2.44	 688.47	   1.34	   0.01	   5.24	   0.59	   2.45	  15.98
    1107	   3.26	   2.53	   2.43	   0.08	   0.12	   1.95	   0.08	   0.00	   0.33	   0.03	   0.16	   0.71
    2131	   2.10	   1.01	   0.40	   0.03	   0.03	   0.37	   0.03	   0.00	   0.08	   0.01	   0.05	   0.20
     383	   0.71	   0.55	   0.47	   0.02	   0.02	   0.17	   0.02	   0.00	   0.10	   0.01	   0.05	   0.18
    1041	   2.88	   1.95	   1.21	   0.06	   0.08	   0.87	   0.05	   0.00	   0.21	   0.02	   0.13	   0.45
     921	   1.60	   0.92	   0.79	   0.03	   0.05	   0.45	   0.03	   0.00	   0.12	   0.01	   0.07	   0.23
    5159	  28.79	  18.69	  17.78	   1.16	   0.81	 202.52	   0.79	   0.02	   2.75	   0.27	   1.26	   7.23
     132	   0.02	   0.04	   0.01	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.01
    1866	   3.24	   2.65	   1.69	   0.14	   0.13	   3.11	   0.10	   0.00	   0.34	   0.05	   0.19	   0.88
      11	   0.00	   0.01	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
    1069	  10.73	   5.12	   8.54	   0.19	   0.21	   8.13	   0.16	   0.00	   0.67	   0.05	   0.34	   1.34
    2352	   3.43	   3.52	   3.11	   0.12	   0.11	   2.91	   0.08	   0.00	   0.30	   0.03	   0.16	   0.64
     164	   0.26	   0.18	   0.16	   0.00	   0.01	   0.02	   0.00	   0.00	   0.02	   0.00	   0.01	   0.04
      13	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
    6991	  52.91	  22.41	  20.28	   1.40	   1.11	 384.54	   1.17	   0.01	   3.25	   0.37	   1.47	   8.40
      10	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
     615	   5.51	   3.12	   4.58	   0.11	   0.11	   2.84	   0.10	   0.00	   0.40	   0.03	   0.21	   0.85
    2010	   9.42	   7.47	  10.10	   0.31	   0.42	  20.16	   0.25	   0.00	   1.24	   0.09	   0.50	   2.62
     343	   1.52	   0.96	   1.49	   0.02	   0.03	   0.32	   0.03	   0.00	   0.10	   0.01	   0.05	   0.21
     326	   1.01	   0.76	   0.53	   0.03	   0.04	   0.32	   0.02	   0.00	   0.11	   0.01	   0.06	   0.23
     505	   2.82	   2.54	   1.66	   0.14	   0.12	   2.77	   0.10	   0.00	   0.43	   0.03	   0.21	   0.91
     138	   0.14	   0.15	   0.08	   0.00	   0.01	   0.02	   0.00	   0.00	   0.02	   0.00	   0.01	   0.03
     104	   0.09	   0.11	   0.02	   0.00	   0.00	   0.02	   0.00	   0.00	   0.01	   0.00	   0.00	   0.02
      14	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
     160	   0.13	   0.14	   0.07	   0.00	   0.00	   0.02	   0.00	   0.00	   0.01	   0.00	   0.01	   0.03
     383	   0.66	   0.69	   0.36	   0.02	   0.03	   0.19	   0.02	   0.00	   0.07	   0.00	   0.03	   0.13
    1157	   2.87	   1.88	   1.53	   0.07	   0.06	   1.80	   0.06	   0.00	   0.23	   0.03	   0.12	   0.43
    1381	   6.42	   4.14	   3.99	   0.26	   0.24	  10.42	   0.17	   0.00	   0.71	   0.07	   0.37	   1.54
    1056	   2.27	   1.44	   1.16	   0.06	   0.08	   1.04	   0.05	   0.00	   0.19	   0.02	   0.11	   0.38
     339	   0.21	   0.26	   0.12	   0.00	   0.01	   0.05	   0.01	   0.00	   0.03	   0.00	   0.01	   0.05
    1062	   3.83	   2.28	   1.67	   0.10	   0.09	   2.25	   0.07	   0.00	   0.28	   0.03	   0.16	   0.56
     123	   0.14	   0.16	   0.12	   0.00	   0.00	   0.03	   0.00	   0.00	   0.02	   0.00	   0.01	   0.03
      15	   0.11	   0.15	   0.09	   0.00	   0.01	   0.03	   0.00	   0.00	   0.02	   0.00	   0.01	   0.04
      11	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
      86	   0.08	   0.07	   0.04	   0.00	   0.00	   0.01	   0.00	   0.00	   0.01	   0.00	   0.00	   0.02
     112	   0.03	   0.05	   0.02	   0.00	   0.00	   0.01	   0.00	   0.00	   0.01	   0.00	   0.00	   0.01
    1319	   0.28	   0.31	   0.05	   0.01	   0.01	   0.07	   0.01	   0.00	   0.03	   0.00	   0.02	   0.07
      10	   0.00	   0.01	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
    2504	  12.99	   6.81	   9.71	   0.45	   0.36	  26.85	   0.32	   0.00	   1.17	   0.09	   0.60	   2.54
     647	   3.42	   2.59	   3.97	   0.11	   0.17	   1.77	   0.08	   0.00	   0.28	   0.03	   0.23	   0.83
     209	   0.17	   0.20	   0.12	   0.00	   0.01	   0.04	   0.01	   0.00	   0.02	   0.00	   0.01	   0.04
     418	   1.92	   0.97	   0.71	   0.03	   0.04	   0.43	   0.02	   0.00	   0.11	   0.01	   0.06	   0.22
     788	   0.49	   0.50	   0.13	   0.02	   0.02	   0.19	   0.02	   0.00	   0.07	   0.00	   0.04	   0.15
    1011	   2.72	   1.86	   1.55	   0.09	   0.11	   1.20	   0.07	   0.00	   0.30	   0.02	   0.16	   0.56
     431	   0.55	   0.55	   0.37	   0.02	   0.02	   0.15	   0.01	   0.00	   0.06	   0.00	   0.03	   0.11
     736	   2.29	   1.57	   1.12	   0.09	   0.07	   1.53	   0.06	   0.00	   0.24	   0.02	   0.12	   0.48
     203	   0.37	   0.20	   0.17	   0.00	   0.01	   0.04	   0.00	   0.00	   0.02	   0.00	   0.01	   0.04
     105	   0.01	   0.03	   0.01	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.01
    2260	  19.95	  10.11	  17.35	   0.58	   0.65	  43.12	   0.41	   0.00	   1.48	   0.11	   0.78	   3.69
    1561	   4.96	   3.92	   1.69	   0.18	   0.15	   5.58	   0.13	   0.00	   0.55	   0.05	   0.28	   1.35
     770	   3.04	   2.23	   2.12	   0.07	   0.10	   1.39	   0.06	   0.00	   0.28	   0.02	   0.12	   0.51
     891	   3.28	   1.82	   1.26	   0.05	   0.05	   1.11	   0.04	   0.00	   0.16	   0.02	   0.10	   0.32
     467	   1.48	   1.02	   0.57	   0.04	   0.04	   0.55	   0.03	   0.00	   0.12	   0.01	   0.07	   0.24
    7009	  62.88	  16.44	  11.99	   0.72	   0.29	  96.04	   0.54	   0.00	   1.15	   0.19	   0.88	   3.72
      12	   0.00	   0.01	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
     864	   0.97	   1.05	   0.56	   0.05	   0.06	   0.66	   0.04	   0.00	   0.20	   0.01	   0.09	   0.37
     313	   1.02	   0.52	   0.42	   0.01	   0.02	   0.15	   0.02	   0.00	   0.07	   0.00	   0.03	   0.13
     183	   0.22	   0.17	   0.10	   0.00	   0.01	   0.03	   0.00	   0.00	   0.02	   0.00	   0.01	   0.04
      87	   0.08	   0.07	   0.02	   0.00	   0.00	   0.01	   0.00	   0.00	   0.01	   0.00	   0.00	   0.01
     508	   1.76	   1.18	   1.46	   0.05	   0.07	   0.68	   0.04	   0.00	   0.18	   0.01	   0.09	   0.35
     840	   1.76	   1.28	   1.49	   0.08	   0.08	   1.04	   0.05	   0.00	   0.24	   0.02	   0.11	   0.45
    1205	  24.58	   9.11	  14.02	   0.45	   0.47	  28.55	   0.35	   0.00	   1.42	   0.12	   0.64	   3.21
    1253	   2.98	   3.02	   1.34	   0.13	   0.09	   3.75	   0.10	   0.00	   0.37	   0.04	   0.13	   0.76
    1125	   1.08	   1.08	   0.66	   0.05	   0.04	   0.74	   0.04	   0.00	   0.21	   0.01	   0.08	   0.30
    2688	 175.42	  43.43	 126.26	   2.00	   1.92	 999.15	   1.64	   0.00	   6.31	   0.71	   2.32	  16.94
     236	   0.58	   0.39	   0.43	   0.01	   0.02	   0.11	   0.01	   0.00	   0.05	   0.00	   0.03	   0.09
     256	   0.35	   0.26	   0.18	   0.01	   0.01	   0.07	   0.00	   0.00	   0.03	   0.00	   0.01	   0.06
    3622	   7.43	   5.42	   2.71	   0.22	   0.19	   9.60	   0.16	   0.00	   0.63	   0.06	   0.31	   1.31
     337	   0.15	   0.17	   0.11	   0.00	   0.01	   0.03	   0.00	   0.00	   0.03	   0.00	   0.01	   0.05
    1389	   1.00	   1.17	   0.40	   0.06	   0.06	   0.98	   0.04	   0.00	   0.19	   0.02	   0.08	   0.39
      11	   0.01	   0.01	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
     647	   1.54	   1.10	   0.73	   0.04	   0.05	   0.53	   0.03	   0.00	   0.13	   0.01	   0.08	   0.27
    1725	   3.61	   2.41	   1.86	   0.07	   0.08	   1.43	   0.08	   0.00	   0.24	   0.03	   0.14	   0.59
    1232	  13.05	   6.58	   7.92	   0.32	   0.42	  16.84	   0.21	   0.00	   0.93	   0.08	   0.46	   1.90
     318	   1.48	   0.89	   1.02	   0.02	   0.03	   0.35	   0.02	   0.00	   0.11	   0.01	   0.06	   0.20
    1388	   0.48	   0.53	   0.08	   0.02	   0.02	   0.16	   0.01	   0.00	   0.05	   0.01	   0.03	   0.11
     751	   3.00	   2.24	   1.02	   0.07	   0.06	   1.66	   0.07	   0.00	   0.26	   0.03	   0.11	   0.45
     813	   1.69	   1.67	   1.03	   0.04	   0.06	   0.96	   0.05	   0.00	   0.17	   0.02	   0.10	   0.34
      15	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
     787	   2.21	   1.26	   1.04	   0.04	   0.05	   0.55	   0.03	   0.00	   0.17	   0.02	   0.08	   0.30
     266	   0.24	   0.23	   0.09	   0.00	   0.01	   0.06	   0.01	   0.00	   0.03	   0.00	   0.02	   0.06
     190	   0.35	   0.31	   0.16	   0.01	   0.01	   0.08	   0.01	   0.00	   0.04	   0.00	   0.02	   0.08
    2268	  22.43	  11.95	  20.11	   0.66	   0.73	  53.86	   0.49	   0.00	   1.79	   0.14	   0.81	   4.56
      14	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
     127	   0.09	   0.09	   0.02	   0.00	   0.00	   0.02	   0.00	   0.00	   0.01	   0.00	   0.01	   0.02
    1197	   6.83	   3.54	   5.63	   0.12	   0.15	   3.60	   0.11	   0.00	   0.44	   0.04	   0.23	   0.94
     434	   5.20	   3.86	   4.16	   0.23	   0.20	   7.38	   0.15	   0.00	   0.61	   0.08	   0.33	   1.57
     510	   1.14	   0.82	   0.73	   0.03	   0.04	   0.33	   0.03	   0.00	   0.10	   0.01	   0.06	   0.19
     924	   1.91	   1.66	   0.83	   0.05	   0.06	   0.92	   0.04	   0.00	   0.20	   0.01	   0.09	   0.37
     354	   0.14	   0.20	   0.08	   0.00	   0.01	   0.03	   0.00	   0.00	   0.02	   0.00	   0.01	   0.03
     611	   3.73	   1.86	   2.19	   0.08	   0.11	   1.58	   0.07	   0.00	   0.28	   0.02	   0.15	   0.58
     146	   0.60	   0.27	   0.24	   0.01	   0.01	   0.06	   0.01	   0.00	   0.03	   0.00	   0.02	   0.06
     202	   0.09	   0.09	   0.03	   0.00	   0.00	   0.01	   0.00	   0.00	   0.01	   0.00	   0.00	   0.02
    1554	   6.70	   4.11	   3.26	   0.16	   0.15	   5.10	   0.12	   0.00	   0.43	   0.04	   0.20	   0.89
     807	   2.03	   1.20	   0.44	   0.04	   0.04	   0.75	   0.04	   0.00	   0.13	   0.02	   0.07	   0.26
    1334	  20.32	  13.65	  16.43	   0.71	   1.00	  72.61	   0.54	   0.01	   1.97	   0.16	   0.92	   4.75
    7033	  26.58	  12.42	   5.46	   0.68	   0.33	  88.91	   0.49	   0.00	   1.17	   0.19	   0.81	   2.99
     661	   0.72	   0.79	   0.54	   0.04	   0.04	   0.54	   0.03	   0.00	   0.12	   0.01	   0.08	   0.25
    1358	   5.67	   4.49	   5.13	   0.24	   0.24	   8.93	   0.17	   0.00	   0.84	   0.07	   0.36	   2.01
     973	  27.44	  16.12	  32.58	   0.94	   1.16	 106.00	   0.57	   0.01	   3.04	   0.20	   1.13	   7.07
     307	   0.11	   0.10	   0.02	   0.00	   0.00	   0.02	   0.00	   0.00	   0.01	   0.00	   0.00	   0.02
     410	   1.13	   0.82	   0.96	   0.04	   0.04	   0.38	   0.03	   0.00	   0.10	   0.01	   0.06	   0.31
    2469	  15.04	  10.36	  15.65	   0.51	   0.60	  33.85	   0.34	   0.00	   1.37	   0.11	   0.63	   2.94
      12	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00	   0.00
    7018	   4.21	   3.76	   1.47	   0.18	   0.09	   7.70	   0.13	   0.00	   0.34	   0.06	   0.22	   0.84

